Unconditional well-posedness and IMEX improvement of a family of predictor-corrector methods in micromagnetics

Recently, Kim & Wilkening (Convergence of a mass-lumped finite element method for the Landau-Lifshitz equation, Quart. Appl. Math., 76, 383-405, 2018) proposed two novel predictor-corrector methods for the Landau-Lifshitz-Gilbert equation (LLG) in micromagnetics, which models the dynamics of the magnetization in ferromagnetic materials. Both integrators are based on the so-called Landau-Lifshitz form of LLG, use mass-lumped variational formulations discretized by first-order finite elements, and only require the solution of linear systems, despite the nonlinearity of LLG. The first(-order in time) method combines a linear update with an explicit projection of an intermediate approximation onto the unit sphere in order to fulfill the LLG-inherent unit-length constraint at the discrete level. In the second(-order in time) integrator, the projection step is replaced by a linear constraint-preserving variational formulation. In this paper, we extend the analysis of the integrators by proving unconditional well-posedness and by establishing a close connection of the methods with other approaches available in the literature. Moreover, the new analysis also provides a well-posed integrator for the Schr\"odinger map equation (which is the limit case of LLG for vanishing damping). Finally, we design an implicit-explicit strategy for the treatment of the lower-order field contributions, which significantly reduces the computational cost of the schemes, while preserving their theoretical properties.

==> plots/H1_rates.dat <==
k KW1 KW1EE KW2 KW2AB 
4.000000000000000383e-04       0.0007261997806553339     0.0005855673864697068     3.773364084986661e-07     3.773444819221608e-07     
8.000000000000000383e-04       0.0014523175674086709     0.0011711235890451551     1.8898785012320501e-06    1.8899429096240903e-06    
1.600000000000000077e-03       0.0029044032530638        0.0023422972020321633     8.119035482722319e-06     8.119365721539666e-06     
3.200000000000000153e-03       0.005807982513058707      0.00468489491224602       3.381067919670249e-05     3.381067919670205e-05     
6.400000000000000307e-03       0.011612853353555242      0.00937116727694688       0.00012125702093913182    0.00012125702093913153    
1.280000000000000061e-02       0.02321344221586525       0.01874831869319044       0.000346393618164967      0.0003463936181649671     


==> plots/cube_hedgehog_stable.dat <==
theta k
1.250000000000000069e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.500000000000000139e-02 2.000000000000000000e+00
3.749999999999999861e-02 1.000000000000000000e+00
3.749999999999999861e-02 2.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.000000000000000278e-02 2.000000000000000000e+00
6.250000000000000000e-02 1.000000000000000000e+00
6.250000000000000000e-02 2.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.499999999999999722e-02 2.000000000000000000e+00
8.749999999999999445e-02 1.000000000000000000e+00
8.749999999999999445e-02 2.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00
1.125000000000000028e-01 1.000000000000000000e+00
1.125000000000000028e-01 2.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.250000000000000000e-01 2.000000000000000000e+00
1.375000000000000111e-01 1.000000000000000000e+00
1.375000000000000111e-01 2.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.499999999999999944e-01 2.000000000000000000e+00
1.625000000000000056e-01 1.000000000000000000e+00
1.625000000000000056e-01 2.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.749999999999999889e-01 2.000000000000000000e+00
1.875000000000000000e-01 1.000000000000000000e+00
1.875000000000000000e-01 2.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000056e-01 2.000000000000000000e+00
2.124999999999999944e-01 1.000000000000000000e+00
2.124999999999999944e-01 2.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.250000000000000056e-01 2.000000000000000000e+00
2.250000000000000056e-01 3.000000000000000000e+00
2.374999999999999889e-01 1.000000000000000000e+00
2.374999999999999889e-01 2.000000000000000000e+00
2.374999999999999889e-01 3.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e-01 2.000000000000000000e+00
2.500000000000000000e-01 3.000000000000000000e+00
2.625000000000000111e-01 1.000000000000000000e+00
2.625000000000000111e-01 2.000000000000000000e+00
2.625000000000000111e-01 3.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.750000000000000222e-01 2.000000000000000000e+00
2.750000000000000222e-01 3.000000000000000000e+00
2.874999999999999778e-01 1.000000000000000000e+00
2.874999999999999778e-01 2.000000000000000000e+00
2.874999999999999778e-01 3.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.000000000000000111e-01 2.000000000000000000e+00
3.125000000000000000e-01 1.000000000000000000e+00
3.125000000000000000e-01 2.000000000000000000e+00
3.125000000000000000e-01 3.000000000000000000e+00
3.125000000000000000e-01 4.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.250000000000000111e-01 2.000000000000000000e+00
3.250000000000000111e-01 3.000000000000000000e+00
3.250000000000000111e-01 4.000000000000000000e+00
3.375000000000000222e-01 1.000000000000000000e+00
3.375000000000000222e-01 2.000000000000000000e+00
3.375000000000000222e-01 3.000000000000000000e+00
3.375000000000000222e-01 4.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.499999999999999778e-01 2.000000000000000000e+00
3.499999999999999778e-01 3.000000000000000000e+00
3.499999999999999778e-01 4.000000000000000000e+00
3.499999999999999778e-01 5.000000000000000000e+00
3.624999999999999889e-01 1.000000000000000000e+00
3.624999999999999889e-01 2.000000000000000000e+00
3.624999999999999889e-01 3.000000000000000000e+00
3.624999999999999889e-01 4.000000000000000000e+00
3.624999999999999889e-01 5.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.750000000000000000e-01 2.000000000000000000e+00
3.750000000000000000e-01 3.000000000000000000e+00
3.750000000000000000e-01 4.000000000000000000e+00
3.750000000000000000e-01 5.000000000000000000e+00
3.875000000000000111e-01 1.000000000000000000e+00
3.875000000000000111e-01 2.000000000000000000e+00
3.875000000000000111e-01 3.000000000000000000e+00
3.875000000000000111e-01 4.000000000000000000e+00
3.875000000000000111e-01 5.000000000000000000e+00
3.875000000000000111e-01 6.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
2.999999999999999889e-01 2.000000000000000000e+00
2.999999999999999889e-01 3.000000000000000000e+00
4.124999999999999778e-01 1.000000000000000000e+00
4.124999999999999778e-01 2.000000000000000000e+00
4.124999999999999778e-01 3.000000000000000000e+00
4.124999999999999778e-01 4.000000000000000000e+00
4.124999999999999778e-01 5.000000000000000000e+00
4.124999999999999778e-01 6.000000000000000000e+00
4.124999999999999778e-01 7.000000000000000000e+00
4.124999999999999778e-01 8.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.249999999999999889e-01 2.000000000000000000e+00
4.249999999999999889e-01 3.000000000000000000e+00
4.249999999999999889e-01 4.000000000000000000e+00
4.249999999999999889e-01 5.000000000000000000e+00
4.249999999999999889e-01 6.000000000000000000e+00
4.249999999999999889e-01 7.000000000000000000e+00
4.249999999999999889e-01 8.000000000000000000e+00
4.249999999999999889e-01 9.000000000000000000e+00
4.375000000000000000e-01 1.000000000000000000e+01
4.375000000000000000e-01 1.100000000000000000e+01
4.375000000000000000e-01 1.000000000000000000e+00
4.375000000000000000e-01 2.000000000000000000e+00
4.375000000000000000e-01 3.000000000000000000e+00
4.375000000000000000e-01 4.000000000000000000e+00
4.375000000000000000e-01 5.000000000000000000e+00
4.375000000000000000e-01 6.000000000000000000e+00
4.375000000000000000e-01 7.000000000000000000e+00
4.375000000000000000e-01 8.000000000000000000e+00
4.375000000000000000e-01 9.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+01
4.500000000000000111e-01 1.100000000000000000e+01
4.500000000000000111e-01 1.200000000000000000e+01
4.500000000000000111e-01 1.300000000000000000e+01
4.500000000000000111e-01 1.000000000000000000e+00
4.500000000000000111e-01 2.000000000000000000e+00
4.500000000000000111e-01 3.000000000000000000e+00
4.500000000000000111e-01 4.000000000000000000e+00
4.500000000000000111e-01 5.000000000000000000e+00
4.500000000000000111e-01 6.000000000000000000e+00
4.500000000000000111e-01 7.000000000000000000e+00
4.500000000000000111e-01 8.000000000000000000e+00
4.500000000000000111e-01 9.000000000000000000e+00
4.625000000000000222e-01 1.000000000000000000e+01
4.625000000000000222e-01 1.100000000000000000e+01
4.625000000000000222e-01 1.200000000000000000e+01
4.625000000000000222e-01 1.300000000000000000e+01
4.625000000000000222e-01 1.400000000000000000e+01
4.625000000000000222e-01 1.500000000000000000e+01
4.625000000000000222e-01 1.600000000000000000e+01
4.625000000000000222e-01 1.700000000000000000e+01
4.625000000000000222e-01 1.000000000000000000e+00
4.625000000000000222e-01 2.000000000000000000e+00
4.625000000000000222e-01 3.000000000000000000e+00
4.625000000000000222e-01 4.000000000000000000e+00
4.625000000000000222e-01 5.000000000000000000e+00
4.625000000000000222e-01 6.000000000000000000e+00
4.625000000000000222e-01 7.000000000000000000e+00
4.625000000000000222e-01 8.000000000000000000e+00
4.625000000000000222e-01 9.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+01
4.749999999999999778e-01 1.100000000000000000e+01
4.749999999999999778e-01 1.200000000000000000e+01
4.749999999999999778e-01 1.300000000000000000e+01
4.749999999999999778e-01 1.400000000000000000e+01
4.749999999999999778e-01 1.500000000000000000e+01
4.749999999999999778e-01 1.600000000000000000e+01
4.749999999999999778e-01 1.700000000000000000e+01
4.749999999999999778e-01 1.800000000000000000e+01
4.749999999999999778e-01 1.900000000000000000e+01
4.749999999999999778e-01 1.000000000000000000e+00
4.749999999999999778e-01 2.000000000000000000e+01
4.749999999999999778e-01 2.100000000000000000e+01
4.749999999999999778e-01 2.200000000000000000e+01
4.749999999999999778e-01 2.300000000000000000e+01
4.749999999999999778e-01 2.000000000000000000e+00
4.749999999999999778e-01 3.000000000000000000e+00
4.749999999999999778e-01 4.000000000000000000e+00
4.749999999999999778e-01 5.000000000000000000e+00
4.749999999999999778e-01 6.000000000000000000e+00
4.749999999999999778e-01 7.000000000000000000e+00
4.749999999999999778e-01 8.000000000000000000e+00
4.749999999999999778e-01 9.000000000000000000e+00
4.874999999999999889e-01 1.000000000000000000e+01
4.874999999999999889e-01 1.100000000000000000e+01
4.874999999999999889e-01 1.200000000000000000e+01
4.874999999999999889e-01 1.300000000000000000e+01
4.874999999999999889e-01 1.400000000000000000e+01
4.874999999999999889e-01 1.500000000000000000e+01
4.874999999999999889e-01 1.600000000000000000e+01
4.874999999999999889e-01 1.700000000000000000e+01
4.874999999999999889e-01 1.800000000000000000e+01
4.874999999999999889e-01 1.900000000000000000e+01
4.874999999999999889e-01 1.000000000000000000e+00
4.874999999999999889e-01 2.000000000000000000e+01
4.874999999999999889e-01 2.100000000000000000e+01
4.874999999999999889e-01 2.200000000000000000e+01
4.874999999999999889e-01 2.000000000000000000e+00
4.874999999999999889e-01 3.000000000000000000e+00
4.874999999999999889e-01 4.000000000000000000e+00
4.874999999999999889e-01 5.000000000000000000e+00
4.874999999999999889e-01 6.000000000000000000e+00
4.874999999999999889e-01 7.000000000000000000e+00
4.874999999999999889e-01 8.000000000000000000e+00
4.874999999999999889e-01 9.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.000000000000000222e-01 2.000000000000000000e+00
4.000000000000000222e-01 3.000000000000000000e+00
4.000000000000000222e-01 4.000000000000000000e+00
4.000000000000000222e-01 5.000000000000000000e+00
4.000000000000000222e-01 6.000000000000000000e+00
4.000000000000000222e-01 7.000000000000000000e+00
5.124999999999999556e-01 1.000000000000000000e+00
5.124999999999999556e-01 2.000000000000000000e+00
5.124999999999999556e-01 3.000000000000000000e+00
5.124999999999999556e-01 4.000000000000000000e+00
5.124999999999999556e-01 5.000000000000000000e+00
5.124999999999999556e-01 6.000000000000000000e+00
5.124999999999999556e-01 7.000000000000000000e+00
5.124999999999999556e-01 8.000000000000000000e+00
5.124999999999999556e-01 9.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.250000000000000222e-01 2.000000000000000000e+00
5.250000000000000222e-01 3.000000000000000000e+00
5.250000000000000222e-01 4.000000000000000000e+00
5.250000000000000222e-01 5.000000000000000000e+00
5.250000000000000222e-01 6.000000000000000000e+00
5.250000000000000222e-01 7.000000000000000000e+00
5.374999999999999778e-01 1.000000000000000000e+00
5.374999999999999778e-01 2.000000000000000000e+00
5.374999999999999778e-01 3.000000000000000000e+00
5.374999999999999778e-01 4.000000000000000000e+00
5.374999999999999778e-01 5.000000000000000000e+00
5.374999999999999778e-01 6.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.500000000000000444e-01 2.000000000000000000e+00
5.500000000000000444e-01 3.000000000000000000e+00
5.500000000000000444e-01 4.000000000000000000e+00
5.500000000000000444e-01 5.000000000000000000e+00
5.625000000000000000e-01 1.000000000000000000e+00
5.625000000000000000e-01 2.000000000000000000e+00
5.625000000000000000e-01 3.000000000000000000e+00
5.625000000000000000e-01 4.000000000000000000e+00
5.625000000000000000e-01 5.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.749999999999999556e-01 2.000000000000000000e+00
5.749999999999999556e-01 3.000000000000000000e+00
5.749999999999999556e-01 4.000000000000000000e+00
5.875000000000000222e-01 1.000000000000000000e+00
5.875000000000000222e-01 2.000000000000000000e+00
5.875000000000000222e-01 3.000000000000000000e+00
5.875000000000000222e-01 4.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+01
5.000000000000000000e-01 1.100000000000000000e+01
5.000000000000000000e-01 1.200000000000000000e+01
5.000000000000000000e-01 1.300000000000000000e+01
5.000000000000000000e-01 1.400000000000000000e+01
5.000000000000000000e-01 1.500000000000000000e+01
5.000000000000000000e-01 1.600000000000000000e+01
5.000000000000000000e-01 1.700000000000000000e+01
5.000000000000000000e-01 1.800000000000000000e+01
5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.000000000000000000e+00
5.000000000000000000e-01 3.000000000000000000e+00
5.000000000000000000e-01 4.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e+00
5.000000000000000000e-01 6.000000000000000000e+00
5.000000000000000000e-01 7.000000000000000000e+00
5.000000000000000000e-01 8.000000000000000000e+00
5.000000000000000000e-01 9.000000000000000000e+00
6.125000000000000444e-01 1.000000000000000000e+00
6.125000000000000444e-01 2.000000000000000000e+00
6.125000000000000444e-01 3.000000000000000000e+00
6.125000000000000444e-01 4.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+00
6.250000000000000000e-01 2.000000000000000000e+00
6.250000000000000000e-01 3.000000000000000000e+00
6.374999999999999556e-01 1.000000000000000000e+00
6.374999999999999556e-01 2.000000000000000000e+00
6.374999999999999556e-01 3.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+00
6.500000000000000222e-01 2.000000000000000000e+00
6.500000000000000222e-01 3.000000000000000000e+00
6.624999999999999778e-01 1.000000000000000000e+00
6.624999999999999778e-01 2.000000000000000000e+00
6.624999999999999778e-01 3.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+00
6.750000000000000444e-01 2.000000000000000000e+00
6.750000000000000444e-01 3.000000000000000000e+00
6.875000000000000000e-01 1.000000000000000000e+00
6.875000000000000000e-01 2.000000000000000000e+00
6.875000000000000000e-01 3.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00
5.999999999999999778e-01 2.000000000000000000e+00
5.999999999999999778e-01 3.000000000000000000e+00
5.999999999999999778e-01 4.000000000000000000e+00
7.125000000000000222e-01 1.000000000000000000e+00
7.125000000000000222e-01 2.000000000000000000e+00
7.125000000000000222e-01 3.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+00
7.249999999999999778e-01 2.000000000000000000e+00
7.375000000000000444e-01 1.000000000000000000e+00
7.375000000000000444e-01 2.000000000000000000e+00
7.500000000000000000e-01 1.000000000000000000e+00
7.500000000000000000e-01 2.000000000000000000e+00
7.624999999999999556e-01 1.000000000000000000e+00
7.624999999999999556e-01 2.000000000000000000e+00
7.750000000000000222e-01 1.000000000000000000e+00
7.750000000000000222e-01 2.000000000000000000e+00
7.874999999999999778e-01 1.000000000000000000e+00
7.874999999999999778e-01 2.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+00
6.999999999999999556e-01 2.000000000000000000e+00
6.999999999999999556e-01 3.000000000000000000e+00
8.125000000000000000e-01 1.000000000000000000e+00
8.125000000000000000e-01 2.000000000000000000e+00
8.249999999999999556e-01 1.000000000000000000e+00
8.249999999999999556e-01 2.000000000000000000e+00
8.375000000000000222e-01 1.000000000000000000e+00
8.375000000000000222e-01 2.000000000000000000e+00
8.499999999999999778e-01 1.000000000000000000e+00
8.499999999999999778e-01 2.000000000000000000e+00
8.625000000000000444e-01 1.000000000000000000e+00
8.625000000000000444e-01 2.000000000000000000e+00
8.750000000000000000e-01 1.000000000000000000e+00
8.750000000000000000e-01 2.000000000000000000e+00
8.874999999999999556e-01 1.000000000000000000e+00
8.874999999999999556e-01 2.000000000000000000e+00
8.000000000000000444e-01 1.000000000000000000e+00
8.000000000000000444e-01 2.000000000000000000e+00
9.124999999999999778e-01 1.000000000000000000e+00
9.124999999999999778e-01 2.000000000000000000e+00
9.250000000000000444e-01 1.000000000000000000e+00
9.250000000000000444e-01 2.000000000000000000e+00
9.375000000000000000e-01 1.000000000000000000e+00
9.375000000000000000e-01 2.000000000000000000e+00
9.499999999999999556e-01 1.000000000000000000e+00
9.499999999999999556e-01 2.000000000000000000e+00
9.625000000000000222e-01 1.000000000000000000e+00
9.625000000000000222e-01 2.000000000000000000e+00
9.749999999999999778e-01 1.000000000000000000e+00
9.749999999999999778e-01 2.000000000000000000e+00
9.875000000000000444e-01 1.000000000000000000e+00
9.875000000000000444e-01 2.000000000000000000e+00
9.000000000000000222e-01 1.000000000000000000e+00
9.000000000000000222e-01 2.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.000000000000000000e+00


==> plots/cube_hedgehog_unstable.dat <==
theta k
1.250000000000000069e-02 1.000000000000000000e+01
1.250000000000000069e-02 1.100000000000000000e+01
1.250000000000000069e-02 1.200000000000000000e+01
1.250000000000000069e-02 1.300000000000000000e+01
1.250000000000000069e-02 1.400000000000000000e+01
1.250000000000000069e-02 1.500000000000000000e+01
1.250000000000000069e-02 1.600000000000000000e+01
1.250000000000000069e-02 1.700000000000000000e+01
1.250000000000000069e-02 1.800000000000000000e+01
1.250000000000000069e-02 1.900000000000000000e+01
1.250000000000000069e-02 2.000000000000000000e+01
1.250000000000000069e-02 2.100000000000000000e+01
1.250000000000000069e-02 2.200000000000000000e+01
1.250000000000000069e-02 2.300000000000000000e+01
1.250000000000000069e-02 2.400000000000000000e+01
1.250000000000000069e-02 2.500000000000000000e+01
1.250000000000000069e-02 2.000000000000000000e+00
1.250000000000000069e-02 3.000000000000000000e+00
1.250000000000000069e-02 4.000000000000000000e+00
1.250000000000000069e-02 5.000000000000000000e+00
1.250000000000000069e-02 6.000000000000000000e+00
1.250000000000000069e-02 7.000000000000000000e+00
1.250000000000000069e-02 8.000000000000000000e+00
1.250000000000000069e-02 9.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+01
2.500000000000000139e-02 1.100000000000000000e+01
2.500000000000000139e-02 1.200000000000000000e+01
2.500000000000000139e-02 1.300000000000000000e+01
2.500000000000000139e-02 1.400000000000000000e+01
2.500000000000000139e-02 1.500000000000000000e+01
2.500000000000000139e-02 1.600000000000000000e+01
2.500000000000000139e-02 1.700000000000000000e+01
2.500000000000000139e-02 1.800000000000000000e+01
2.500000000000000139e-02 1.900000000000000000e+01
2.500000000000000139e-02 2.000000000000000000e+01
2.500000000000000139e-02 2.100000000000000000e+01
2.500000000000000139e-02 2.200000000000000000e+01
2.500000000000000139e-02 2.300000000000000000e+01
2.500000000000000139e-02 2.400000000000000000e+01
2.500000000000000139e-02 2.500000000000000000e+01
2.500000000000000139e-02 3.000000000000000000e+00
2.500000000000000139e-02 4.000000000000000000e+00
2.500000000000000139e-02 5.000000000000000000e+00
2.500000000000000139e-02 6.000000000000000000e+00
2.500000000000000139e-02 7.000000000000000000e+00
2.500000000000000139e-02 8.000000000000000000e+00
2.500000000000000139e-02 9.000000000000000000e+00
3.749999999999999861e-02 1.000000000000000000e+01
3.749999999999999861e-02 1.100000000000000000e+01
3.749999999999999861e-02 1.200000000000000000e+01
3.749999999999999861e-02 1.300000000000000000e+01
3.749999999999999861e-02 1.400000000000000000e+01
3.749999999999999861e-02 1.500000000000000000e+01
3.749999999999999861e-02 1.600000000000000000e+01
3.749999999999999861e-02 1.700000000000000000e+01
3.749999999999999861e-02 1.800000000000000000e+01
3.749999999999999861e-02 1.900000000000000000e+01
3.749999999999999861e-02 2.000000000000000000e+01
3.749999999999999861e-02 2.100000000000000000e+01
3.749999999999999861e-02 2.200000000000000000e+01
3.749999999999999861e-02 2.300000000000000000e+01
3.749999999999999861e-02 2.400000000000000000e+01
3.749999999999999861e-02 2.500000000000000000e+01
3.749999999999999861e-02 3.000000000000000000e+00
3.749999999999999861e-02 4.000000000000000000e+00
3.749999999999999861e-02 5.000000000000000000e+00
3.749999999999999861e-02 6.000000000000000000e+00
3.749999999999999861e-02 7.000000000000000000e+00
3.749999999999999861e-02 8.000000000000000000e+00
3.749999999999999861e-02 9.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+01
5.000000000000000278e-02 1.100000000000000000e+01
5.000000000000000278e-02 1.200000000000000000e+01
5.000000000000000278e-02 1.300000000000000000e+01
5.000000000000000278e-02 1.400000000000000000e+01
5.000000000000000278e-02 1.500000000000000000e+01
5.000000000000000278e-02 1.600000000000000000e+01
5.000000000000000278e-02 1.700000000000000000e+01
5.000000000000000278e-02 1.800000000000000000e+01
5.000000000000000278e-02 1.900000000000000000e+01
5.000000000000000278e-02 2.000000000000000000e+01
5.000000000000000278e-02 2.100000000000000000e+01
5.000000000000000278e-02 2.200000000000000000e+01
5.000000000000000278e-02 2.300000000000000000e+01
5.000000000000000278e-02 2.400000000000000000e+01
5.000000000000000278e-02 2.500000000000000000e+01
5.000000000000000278e-02 3.000000000000000000e+00
5.000000000000000278e-02 4.000000000000000000e+00
5.000000000000000278e-02 5.000000000000000000e+00
5.000000000000000278e-02 6.000000000000000000e+00
5.000000000000000278e-02 7.000000000000000000e+00
5.000000000000000278e-02 8.000000000000000000e+00
5.000000000000000278e-02 9.000000000000000000e+00
6.250000000000000000e-02 1.000000000000000000e+01
6.250000000000000000e-02 1.100000000000000000e+01
6.250000000000000000e-02 1.200000000000000000e+01
6.250000000000000000e-02 1.300000000000000000e+01
6.250000000000000000e-02 1.400000000000000000e+01
6.250000000000000000e-02 1.500000000000000000e+01
6.250000000000000000e-02 1.600000000000000000e+01
6.250000000000000000e-02 1.700000000000000000e+01
6.250000000000000000e-02 1.800000000000000000e+01
6.250000000000000000e-02 1.900000000000000000e+01
6.250000000000000000e-02 2.000000000000000000e+01
6.250000000000000000e-02 2.100000000000000000e+01
6.250000000000000000e-02 2.200000000000000000e+01
6.250000000000000000e-02 2.300000000000000000e+01
6.250000000000000000e-02 2.400000000000000000e+01
6.250000000000000000e-02 2.500000000000000000e+01
6.250000000000000000e-02 3.000000000000000000e+00
6.250000000000000000e-02 4.000000000000000000e+00
6.250000000000000000e-02 5.000000000000000000e+00
6.250000000000000000e-02 6.000000000000000000e+00
6.250000000000000000e-02 7.000000000000000000e+00
6.250000000000000000e-02 8.000000000000000000e+00
6.250000000000000000e-02 9.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+01
7.499999999999999722e-02 1.100000000000000000e+01
7.499999999999999722e-02 1.200000000000000000e+01
7.499999999999999722e-02 1.300000000000000000e+01
7.499999999999999722e-02 1.400000000000000000e+01
7.499999999999999722e-02 1.500000000000000000e+01
7.499999999999999722e-02 1.600000000000000000e+01
7.499999999999999722e-02 1.700000000000000000e+01
7.499999999999999722e-02 1.800000000000000000e+01
7.499999999999999722e-02 1.900000000000000000e+01
7.499999999999999722e-02 2.000000000000000000e+01
7.499999999999999722e-02 2.100000000000000000e+01
7.499999999999999722e-02 2.200000000000000000e+01
7.499999999999999722e-02 2.300000000000000000e+01
7.499999999999999722e-02 2.400000000000000000e+01
7.499999999999999722e-02 2.500000000000000000e+01
7.499999999999999722e-02 3.000000000000000000e+00
7.499999999999999722e-02 4.000000000000000000e+00
7.499999999999999722e-02 5.000000000000000000e+00
7.499999999999999722e-02 6.000000000000000000e+00
7.499999999999999722e-02 7.000000000000000000e+00
7.499999999999999722e-02 8.000000000000000000e+00
7.499999999999999722e-02 9.000000000000000000e+00
8.749999999999999445e-02 1.000000000000000000e+01
8.749999999999999445e-02 1.100000000000000000e+01
8.749999999999999445e-02 1.200000000000000000e+01
8.749999999999999445e-02 1.300000000000000000e+01
8.749999999999999445e-02 1.400000000000000000e+01
8.749999999999999445e-02 1.500000000000000000e+01
8.749999999999999445e-02 1.600000000000000000e+01
8.749999999999999445e-02 1.700000000000000000e+01
8.749999999999999445e-02 1.800000000000000000e+01
8.749999999999999445e-02 1.900000000000000000e+01
8.749999999999999445e-02 2.000000000000000000e+01
8.749999999999999445e-02 2.100000000000000000e+01
8.749999999999999445e-02 2.200000000000000000e+01
8.749999999999999445e-02 2.300000000000000000e+01
8.749999999999999445e-02 2.400000000000000000e+01
8.749999999999999445e-02 2.500000000000000000e+01
8.749999999999999445e-02 3.000000000000000000e+00
8.749999999999999445e-02 4.000000000000000000e+00
8.749999999999999445e-02 5.000000000000000000e+00
8.749999999999999445e-02 6.000000000000000000e+00
8.749999999999999445e-02 7.000000000000000000e+00
8.749999999999999445e-02 8.000000000000000000e+00
8.749999999999999445e-02 9.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+01
0.000000000000000000e+00 1.100000000000000000e+01
0.000000000000000000e+00 1.200000000000000000e+01
0.000000000000000000e+00 1.300000000000000000e+01
0.000000000000000000e+00 1.400000000000000000e+01
0.000000000000000000e+00 1.500000000000000000e+01
0.000000000000000000e+00 1.600000000000000000e+01
0.000000000000000000e+00 1.700000000000000000e+01
0.000000000000000000e+00 1.800000000000000000e+01
0.000000000000000000e+00 1.900000000000000000e+01
0.000000000000000000e+00 2.000000000000000000e+01
0.000000000000000000e+00 2.100000000000000000e+01
0.000000000000000000e+00 2.200000000000000000e+01
0.000000000000000000e+00 2.300000000000000000e+01
0.000000000000000000e+00 2.400000000000000000e+01
0.000000000000000000e+00 2.500000000000000000e+01
0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+00
1.125000000000000028e-01 1.000000000000000000e+01
1.125000000000000028e-01 1.100000000000000000e+01
1.125000000000000028e-01 1.200000000000000000e+01
1.125000000000000028e-01 1.300000000000000000e+01
1.125000000000000028e-01 1.400000000000000000e+01
1.125000000000000028e-01 1.500000000000000000e+01
1.125000000000000028e-01 1.600000000000000000e+01
1.125000000000000028e-01 1.700000000000000000e+01
1.125000000000000028e-01 1.800000000000000000e+01
1.125000000000000028e-01 1.900000000000000000e+01
1.125000000000000028e-01 2.000000000000000000e+01
1.125000000000000028e-01 2.100000000000000000e+01
1.125000000000000028e-01 2.200000000000000000e+01
1.125000000000000028e-01 2.300000000000000000e+01
1.125000000000000028e-01 2.400000000000000000e+01
1.125000000000000028e-01 2.500000000000000000e+01
1.125000000000000028e-01 3.000000000000000000e+00
1.125000000000000028e-01 4.000000000000000000e+00
1.125000000000000028e-01 5.000000000000000000e+00
1.125000000000000028e-01 6.000000000000000000e+00
1.125000000000000028e-01 7.000000000000000000e+00
1.125000000000000028e-01 8.000000000000000000e+00
1.125000000000000028e-01 9.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+01
1.250000000000000000e-01 1.100000000000000000e+01
1.250000000000000000e-01 1.200000000000000000e+01
1.250000000000000000e-01 1.300000000000000000e+01
1.250000000000000000e-01 1.400000000000000000e+01
1.250000000000000000e-01 1.500000000000000000e+01
1.250000000000000000e-01 1.600000000000000000e+01
1.250000000000000000e-01 1.700000000000000000e+01
1.250000000000000000e-01 1.800000000000000000e+01
1.250000000000000000e-01 1.900000000000000000e+01
1.250000000000000000e-01 2.000000000000000000e+01
1.250000000000000000e-01 2.100000000000000000e+01
1.250000000000000000e-01 2.200000000000000000e+01
1.250000000000000000e-01 2.300000000000000000e+01
1.250000000000000000e-01 2.400000000000000000e+01
1.250000000000000000e-01 2.500000000000000000e+01
1.250000000000000000e-01 3.000000000000000000e+00
1.250000000000000000e-01 4.000000000000000000e+00
1.250000000000000000e-01 5.000000000000000000e+00
1.250000000000000000e-01 6.000000000000000000e+00
1.250000000000000000e-01 7.000000000000000000e+00
1.250000000000000000e-01 8.000000000000000000e+00
1.250000000000000000e-01 9.000000000000000000e+00
1.375000000000000111e-01 1.000000000000000000e+01
1.375000000000000111e-01 1.100000000000000000e+01
1.375000000000000111e-01 1.200000000000000000e+01
1.375000000000000111e-01 1.300000000000000000e+01
1.375000000000000111e-01 1.400000000000000000e+01
1.375000000000000111e-01 1.500000000000000000e+01
1.375000000000000111e-01 1.600000000000000000e+01
1.375000000000000111e-01 1.700000000000000000e+01
1.375000000000000111e-01 1.800000000000000000e+01
1.375000000000000111e-01 1.900000000000000000e+01
1.375000000000000111e-01 2.000000000000000000e+01
1.375000000000000111e-01 2.100000000000000000e+01
1.375000000000000111e-01 2.200000000000000000e+01
1.375000000000000111e-01 2.300000000000000000e+01
1.375000000000000111e-01 2.400000000000000000e+01
1.375000000000000111e-01 2.500000000000000000e+01
1.375000000000000111e-01 3.000000000000000000e+00
1.375000000000000111e-01 4.000000000000000000e+00
1.375000000000000111e-01 5.000000000000000000e+00
1.375000000000000111e-01 6.000000000000000000e+00
1.375000000000000111e-01 7.000000000000000000e+00
1.375000000000000111e-01 8.000000000000000000e+00
1.375000000000000111e-01 9.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+01
1.499999999999999944e-01 1.100000000000000000e+01
1.499999999999999944e-01 1.200000000000000000e+01
1.499999999999999944e-01 1.300000000000000000e+01
1.499999999999999944e-01 1.400000000000000000e+01
1.499999999999999944e-01 1.500000000000000000e+01
1.499999999999999944e-01 1.600000000000000000e+01
1.499999999999999944e-01 1.700000000000000000e+01
1.499999999999999944e-01 1.800000000000000000e+01
1.499999999999999944e-01 1.900000000000000000e+01
1.499999999999999944e-01 2.000000000000000000e+01
1.499999999999999944e-01 2.100000000000000000e+01
1.499999999999999944e-01 2.200000000000000000e+01
1.499999999999999944e-01 2.300000000000000000e+01
1.499999999999999944e-01 2.400000000000000000e+01
1.499999999999999944e-01 2.500000000000000000e+01
1.499999999999999944e-01 3.000000000000000000e+00
1.499999999999999944e-01 4.000000000000000000e+00
1.499999999999999944e-01 5.000000000000000000e+00
1.499999999999999944e-01 6.000000000000000000e+00
1.499999999999999944e-01 7.000000000000000000e+00
1.499999999999999944e-01 8.000000000000000000e+00
1.499999999999999944e-01 9.000000000000000000e+00
1.625000000000000056e-01 1.000000000000000000e+01
1.625000000000000056e-01 1.100000000000000000e+01
1.625000000000000056e-01 1.200000000000000000e+01
1.625000000000000056e-01 1.300000000000000000e+01
1.625000000000000056e-01 1.400000000000000000e+01
1.625000000000000056e-01 1.500000000000000000e+01
1.625000000000000056e-01 1.600000000000000000e+01
1.625000000000000056e-01 1.700000000000000000e+01
1.625000000000000056e-01 1.800000000000000000e+01
1.625000000000000056e-01 1.900000000000000000e+01
1.625000000000000056e-01 2.000000000000000000e+01
1.625000000000000056e-01 2.100000000000000000e+01
1.625000000000000056e-01 2.200000000000000000e+01
1.625000000000000056e-01 2.300000000000000000e+01
1.625000000000000056e-01 2.400000000000000000e+01
1.625000000000000056e-01 2.500000000000000000e+01
1.625000000000000056e-01 3.000000000000000000e+00
1.625000000000000056e-01 4.000000000000000000e+00
1.625000000000000056e-01 5.000000000000000000e+00
1.625000000000000056e-01 6.000000000000000000e+00
1.625000000000000056e-01 7.000000000000000000e+00
1.625000000000000056e-01 8.000000000000000000e+00
1.625000000000000056e-01 9.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+01
1.749999999999999889e-01 1.100000000000000000e+01
1.749999999999999889e-01 1.200000000000000000e+01
1.749999999999999889e-01 1.300000000000000000e+01
1.749999999999999889e-01 1.400000000000000000e+01
1.749999999999999889e-01 1.500000000000000000e+01
1.749999999999999889e-01 1.600000000000000000e+01
1.749999999999999889e-01 1.700000000000000000e+01
1.749999999999999889e-01 1.800000000000000000e+01
1.749999999999999889e-01 1.900000000000000000e+01
1.749999999999999889e-01 2.000000000000000000e+01
1.749999999999999889e-01 2.100000000000000000e+01
1.749999999999999889e-01 2.200000000000000000e+01
1.749999999999999889e-01 2.300000000000000000e+01
1.749999999999999889e-01 2.400000000000000000e+01
1.749999999999999889e-01 2.500000000000000000e+01
1.749999999999999889e-01 3.000000000000000000e+00
1.749999999999999889e-01 4.000000000000000000e+00
1.749999999999999889e-01 5.000000000000000000e+00
1.749999999999999889e-01 6.000000000000000000e+00
1.749999999999999889e-01 7.000000000000000000e+00
1.749999999999999889e-01 8.000000000000000000e+00
1.749999999999999889e-01 9.000000000000000000e+00
1.875000000000000000e-01 1.000000000000000000e+01
1.875000000000000000e-01 1.100000000000000000e+01
1.875000000000000000e-01 1.200000000000000000e+01
1.875000000000000000e-01 1.300000000000000000e+01
1.875000000000000000e-01 1.400000000000000000e+01
1.875000000000000000e-01 1.500000000000000000e+01
1.875000000000000000e-01 1.600000000000000000e+01
1.875000000000000000e-01 1.700000000000000000e+01
1.875000000000000000e-01 1.800000000000000000e+01
1.875000000000000000e-01 1.900000000000000000e+01
1.875000000000000000e-01 2.000000000000000000e+01
1.875000000000000000e-01 2.100000000000000000e+01
1.875000000000000000e-01 2.200000000000000000e+01
1.875000000000000000e-01 2.300000000000000000e+01
1.875000000000000000e-01 2.400000000000000000e+01
1.875000000000000000e-01 2.500000000000000000e+01
1.875000000000000000e-01 3.000000000000000000e+00
1.875000000000000000e-01 4.000000000000000000e+00
1.875000000000000000e-01 5.000000000000000000e+00
1.875000000000000000e-01 6.000000000000000000e+00
1.875000000000000000e-01 7.000000000000000000e+00
1.875000000000000000e-01 8.000000000000000000e+00
1.875000000000000000e-01 9.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+01
1.000000000000000056e-01 1.100000000000000000e+01
1.000000000000000056e-01 1.200000000000000000e+01
1.000000000000000056e-01 1.300000000000000000e+01
1.000000000000000056e-01 1.400000000000000000e+01
1.000000000000000056e-01 1.500000000000000000e+01
1.000000000000000056e-01 1.600000000000000000e+01
1.000000000000000056e-01 1.700000000000000000e+01
1.000000000000000056e-01 1.800000000000000000e+01
1.000000000000000056e-01 1.900000000000000000e+01
1.000000000000000056e-01 2.000000000000000000e+01
1.000000000000000056e-01 2.100000000000000000e+01
1.000000000000000056e-01 2.200000000000000000e+01
1.000000000000000056e-01 2.300000000000000000e+01
1.000000000000000056e-01 2.400000000000000000e+01
1.000000000000000056e-01 2.500000000000000000e+01
1.000000000000000056e-01 3.000000000000000000e+00
1.000000000000000056e-01 4.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000000e+00
1.000000000000000056e-01 6.000000000000000000e+00
1.000000000000000056e-01 7.000000000000000000e+00
1.000000000000000056e-01 8.000000000000000000e+00
1.000000000000000056e-01 9.000000000000000000e+00
2.124999999999999944e-01 1.000000000000000000e+01
2.124999999999999944e-01 1.100000000000000000e+01
2.124999999999999944e-01 1.200000000000000000e+01
2.124999999999999944e-01 1.300000000000000000e+01
2.124999999999999944e-01 1.400000000000000000e+01
2.124999999999999944e-01 1.500000000000000000e+01
2.124999999999999944e-01 1.600000000000000000e+01
2.124999999999999944e-01 1.700000000000000000e+01
2.124999999999999944e-01 1.800000000000000000e+01
2.124999999999999944e-01 1.900000000000000000e+01
2.124999999999999944e-01 2.000000000000000000e+01
2.124999999999999944e-01 2.100000000000000000e+01
2.124999999999999944e-01 2.200000000000000000e+01
2.124999999999999944e-01 2.300000000000000000e+01
2.124999999999999944e-01 2.400000000000000000e+01
2.124999999999999944e-01 2.500000000000000000e+01
2.124999999999999944e-01 3.000000000000000000e+00
2.124999999999999944e-01 4.000000000000000000e+00
2.124999999999999944e-01 5.000000000000000000e+00
2.124999999999999944e-01 6.000000000000000000e+00
2.124999999999999944e-01 7.000000000000000000e+00
2.124999999999999944e-01 8.000000000000000000e+00
2.124999999999999944e-01 9.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+01
2.250000000000000056e-01 1.100000000000000000e+01
2.250000000000000056e-01 1.200000000000000000e+01
2.250000000000000056e-01 1.300000000000000000e+01
2.250000000000000056e-01 1.400000000000000000e+01
2.250000000000000056e-01 1.500000000000000000e+01
2.250000000000000056e-01 1.600000000000000000e+01
2.250000000000000056e-01 1.700000000000000000e+01
2.250000000000000056e-01 1.800000000000000000e+01
2.250000000000000056e-01 1.900000000000000000e+01
2.250000000000000056e-01 2.000000000000000000e+01
2.250000000000000056e-01 2.100000000000000000e+01
2.250000000000000056e-01 2.200000000000000000e+01
2.250000000000000056e-01 2.300000000000000000e+01
2.250000000000000056e-01 2.400000000000000000e+01
2.250000000000000056e-01 2.500000000000000000e+01
2.250000000000000056e-01 4.000000000000000000e+00
2.250000000000000056e-01 5.000000000000000000e+00
2.250000000000000056e-01 6.000000000000000000e+00
2.250000000000000056e-01 7.000000000000000000e+00
2.250000000000000056e-01 8.000000000000000000e+00
2.250000000000000056e-01 9.000000000000000000e+00
2.374999999999999889e-01 1.000000000000000000e+01
2.374999999999999889e-01 1.100000000000000000e+01
2.374999999999999889e-01 1.200000000000000000e+01
2.374999999999999889e-01 1.300000000000000000e+01
2.374999999999999889e-01 1.400000000000000000e+01
2.374999999999999889e-01 1.500000000000000000e+01
2.374999999999999889e-01 1.600000000000000000e+01
2.374999999999999889e-01 1.700000000000000000e+01
2.374999999999999889e-01 1.800000000000000000e+01
2.374999999999999889e-01 1.900000000000000000e+01
2.374999999999999889e-01 2.000000000000000000e+01
2.374999999999999889e-01 2.100000000000000000e+01
2.374999999999999889e-01 2.200000000000000000e+01
2.374999999999999889e-01 2.300000000000000000e+01
2.374999999999999889e-01 2.400000000000000000e+01
2.374999999999999889e-01 2.500000000000000000e+01
2.374999999999999889e-01 4.000000000000000000e+00
2.374999999999999889e-01 5.000000000000000000e+00
2.374999999999999889e-01 6.000000000000000000e+00
2.374999999999999889e-01 7.000000000000000000e+00
2.374999999999999889e-01 8.000000000000000000e+00
2.374999999999999889e-01 9.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+01
2.500000000000000000e-01 1.100000000000000000e+01
2.500000000000000000e-01 1.200000000000000000e+01
2.500000000000000000e-01 1.300000000000000000e+01
2.500000000000000000e-01 1.400000000000000000e+01
2.500000000000000000e-01 1.500000000000000000e+01
2.500000000000000000e-01 1.600000000000000000e+01
2.500000000000000000e-01 1.700000000000000000e+01
2.500000000000000000e-01 1.800000000000000000e+01
2.500000000000000000e-01 1.900000000000000000e+01
2.500000000000000000e-01 2.000000000000000000e+01
2.500000000000000000e-01 2.100000000000000000e+01
2.500000000000000000e-01 2.200000000000000000e+01
2.500000000000000000e-01 2.300000000000000000e+01
2.500000000000000000e-01 2.400000000000000000e+01
2.500000000000000000e-01 2.500000000000000000e+01
2.500000000000000000e-01 4.000000000000000000e+00
2.500000000000000000e-01 5.000000000000000000e+00
2.500000000000000000e-01 6.000000000000000000e+00
2.500000000000000000e-01 7.000000000000000000e+00
2.500000000000000000e-01 8.000000000000000000e+00
2.500000000000000000e-01 9.000000000000000000e+00
2.625000000000000111e-01 1.000000000000000000e+01
2.625000000000000111e-01 1.100000000000000000e+01
2.625000000000000111e-01 1.200000000000000000e+01
2.625000000000000111e-01 1.300000000000000000e+01
2.625000000000000111e-01 1.400000000000000000e+01
2.625000000000000111e-01 1.500000000000000000e+01
2.625000000000000111e-01 1.600000000000000000e+01
2.625000000000000111e-01 1.700000000000000000e+01
2.625000000000000111e-01 1.800000000000000000e+01
2.625000000000000111e-01 1.900000000000000000e+01
2.625000000000000111e-01 2.000000000000000000e+01
2.625000000000000111e-01 2.100000000000000000e+01
2.625000000000000111e-01 2.200000000000000000e+01
2.625000000000000111e-01 2.300000000000000000e+01
2.625000000000000111e-01 2.400000000000000000e+01
2.625000000000000111e-01 2.500000000000000000e+01
2.625000000000000111e-01 4.000000000000000000e+00
2.625000000000000111e-01 5.000000000000000000e+00
2.625000000000000111e-01 6.000000000000000000e+00
2.625000000000000111e-01 7.000000000000000000e+00
2.625000000000000111e-01 8.000000000000000000e+00
2.625000000000000111e-01 9.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+01
2.750000000000000222e-01 1.100000000000000000e+01
2.750000000000000222e-01 1.200000000000000000e+01
2.750000000000000222e-01 1.300000000000000000e+01
2.750000000000000222e-01 1.400000000000000000e+01
2.750000000000000222e-01 1.500000000000000000e+01
2.750000000000000222e-01 1.600000000000000000e+01
2.750000000000000222e-01 1.700000000000000000e+01
2.750000000000000222e-01 1.800000000000000000e+01
2.750000000000000222e-01 1.900000000000000000e+01
2.750000000000000222e-01 2.000000000000000000e+01
2.750000000000000222e-01 2.100000000000000000e+01
2.750000000000000222e-01 2.200000000000000000e+01
2.750000000000000222e-01 2.300000000000000000e+01
2.750000000000000222e-01 2.400000000000000000e+01
2.750000000000000222e-01 2.500000000000000000e+01
2.750000000000000222e-01 4.000000000000000000e+00
2.750000000000000222e-01 5.000000000000000000e+00
2.750000000000000222e-01 6.000000000000000000e+00
2.750000000000000222e-01 7.000000000000000000e+00
2.750000000000000222e-01 8.000000000000000000e+00
2.750000000000000222e-01 9.000000000000000000e+00
2.874999999999999778e-01 1.000000000000000000e+01
2.874999999999999778e-01 1.100000000000000000e+01
2.874999999999999778e-01 1.200000000000000000e+01
2.874999999999999778e-01 1.300000000000000000e+01
2.874999999999999778e-01 1.400000000000000000e+01
2.874999999999999778e-01 1.500000000000000000e+01
2.874999999999999778e-01 1.600000000000000000e+01
2.874999999999999778e-01 1.700000000000000000e+01
2.874999999999999778e-01 1.800000000000000000e+01
2.874999999999999778e-01 1.900000000000000000e+01
2.874999999999999778e-01 2.000000000000000000e+01
2.874999999999999778e-01 2.100000000000000000e+01
2.874999999999999778e-01 2.200000000000000000e+01
2.874999999999999778e-01 2.300000000000000000e+01
2.874999999999999778e-01 2.400000000000000000e+01
2.874999999999999778e-01 2.500000000000000000e+01
2.874999999999999778e-01 4.000000000000000000e+00
2.874999999999999778e-01 5.000000000000000000e+00
2.874999999999999778e-01 6.000000000000000000e+00
2.874999999999999778e-01 7.000000000000000000e+00
2.874999999999999778e-01 8.000000000000000000e+00
2.874999999999999778e-01 9.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+01
2.000000000000000111e-01 1.100000000000000000e+01
2.000000000000000111e-01 1.200000000000000000e+01
2.000000000000000111e-01 1.300000000000000000e+01
2.000000000000000111e-01 1.400000000000000000e+01
2.000000000000000111e-01 1.500000000000000000e+01
2.000000000000000111e-01 1.600000000000000000e+01
2.000000000000000111e-01 1.700000000000000000e+01
2.000000000000000111e-01 1.800000000000000000e+01
2.000000000000000111e-01 1.900000000000000000e+01
2.000000000000000111e-01 2.000000000000000000e+01
2.000000000000000111e-01 2.100000000000000000e+01
2.000000000000000111e-01 2.200000000000000000e+01
2.000000000000000111e-01 2.300000000000000000e+01
2.000000000000000111e-01 2.400000000000000000e+01
2.000000000000000111e-01 2.500000000000000000e+01
2.000000000000000111e-01 3.000000000000000000e+00
2.000000000000000111e-01 4.000000000000000000e+00
2.000000000000000111e-01 5.000000000000000000e+00
2.000000000000000111e-01 6.000000000000000000e+00
2.000000000000000111e-01 7.000000000000000000e+00
2.000000000000000111e-01 8.000000000000000000e+00
2.000000000000000111e-01 9.000000000000000000e+00
3.125000000000000000e-01 1.000000000000000000e+01
3.125000000000000000e-01 1.100000000000000000e+01
3.125000000000000000e-01 1.200000000000000000e+01
3.125000000000000000e-01 1.300000000000000000e+01
3.125000000000000000e-01 1.400000000000000000e+01
3.125000000000000000e-01 1.500000000000000000e+01
3.125000000000000000e-01 1.600000000000000000e+01
3.125000000000000000e-01 1.700000000000000000e+01
3.125000000000000000e-01 1.800000000000000000e+01
3.125000000000000000e-01 1.900000000000000000e+01
3.125000000000000000e-01 2.000000000000000000e+01
3.125000000000000000e-01 2.100000000000000000e+01
3.125000000000000000e-01 2.200000000000000000e+01
3.125000000000000000e-01 2.300000000000000000e+01
3.125000000000000000e-01 2.400000000000000000e+01
3.125000000000000000e-01 2.500000000000000000e+01
3.125000000000000000e-01 5.000000000000000000e+00
3.125000000000000000e-01 6.000000000000000000e+00
3.125000000000000000e-01 7.000000000000000000e+00
3.125000000000000000e-01 8.000000000000000000e+00
3.125000000000000000e-01 9.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+01
3.250000000000000111e-01 1.100000000000000000e+01
3.250000000000000111e-01 1.200000000000000000e+01
3.250000000000000111e-01 1.300000000000000000e+01
3.250000000000000111e-01 1.400000000000000000e+01
3.250000000000000111e-01 1.500000000000000000e+01
3.250000000000000111e-01 1.600000000000000000e+01
3.250000000000000111e-01 1.700000000000000000e+01
3.250000000000000111e-01 1.800000000000000000e+01
3.250000000000000111e-01 1.900000000000000000e+01
3.250000000000000111e-01 2.000000000000000000e+01
3.250000000000000111e-01 2.100000000000000000e+01
3.250000000000000111e-01 2.200000000000000000e+01
3.250000000000000111e-01 2.300000000000000000e+01
3.250000000000000111e-01 2.400000000000000000e+01
3.250000000000000111e-01 2.500000000000000000e+01
3.250000000000000111e-01 5.000000000000000000e+00
3.250000000000000111e-01 6.000000000000000000e+00
3.250000000000000111e-01 7.000000000000000000e+00
3.250000000000000111e-01 8.000000000000000000e+00
3.250000000000000111e-01 9.000000000000000000e+00
3.375000000000000222e-01 1.000000000000000000e+01
3.375000000000000222e-01 1.100000000000000000e+01
3.375000000000000222e-01 1.200000000000000000e+01
3.375000000000000222e-01 1.300000000000000000e+01
3.375000000000000222e-01 1.400000000000000000e+01
3.375000000000000222e-01 1.500000000000000000e+01
3.375000000000000222e-01 1.600000000000000000e+01
3.375000000000000222e-01 1.700000000000000000e+01
3.375000000000000222e-01 1.800000000000000000e+01
3.375000000000000222e-01 1.900000000000000000e+01
3.375000000000000222e-01 2.000000000000000000e+01
3.375000000000000222e-01 2.100000000000000000e+01
3.375000000000000222e-01 2.200000000000000000e+01
3.375000000000000222e-01 2.300000000000000000e+01
3.375000000000000222e-01 2.400000000000000000e+01
3.375000000000000222e-01 2.500000000000000000e+01
3.375000000000000222e-01 5.000000000000000000e+00
3.375000000000000222e-01 6.000000000000000000e+00
3.375000000000000222e-01 7.000000000000000000e+00
3.375000000000000222e-01 8.000000000000000000e+00
3.375000000000000222e-01 9.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+01
3.499999999999999778e-01 1.100000000000000000e+01
3.499999999999999778e-01 1.200000000000000000e+01
3.499999999999999778e-01 1.300000000000000000e+01
3.499999999999999778e-01 1.400000000000000000e+01
3.499999999999999778e-01 1.500000000000000000e+01
3.499999999999999778e-01 1.600000000000000000e+01
3.499999999999999778e-01 1.700000000000000000e+01
3.499999999999999778e-01 1.800000000000000000e+01
3.499999999999999778e-01 1.900000000000000000e+01
3.499999999999999778e-01 2.000000000000000000e+01
3.499999999999999778e-01 2.100000000000000000e+01
3.499999999999999778e-01 2.200000000000000000e+01
3.499999999999999778e-01 2.300000000000000000e+01
3.499999999999999778e-01 2.400000000000000000e+01
3.499999999999999778e-01 2.500000000000000000e+01
3.499999999999999778e-01 6.000000000000000000e+00
3.499999999999999778e-01 7.000000000000000000e+00
3.499999999999999778e-01 8.000000000000000000e+00
3.499999999999999778e-01 9.000000000000000000e+00
3.624999999999999889e-01 1.000000000000000000e+01
3.624999999999999889e-01 1.100000000000000000e+01
3.624999999999999889e-01 1.200000000000000000e+01
3.624999999999999889e-01 1.300000000000000000e+01
3.624999999999999889e-01 1.400000000000000000e+01
3.624999999999999889e-01 1.500000000000000000e+01
3.624999999999999889e-01 1.600000000000000000e+01
3.624999999999999889e-01 1.700000000000000000e+01
3.624999999999999889e-01 1.800000000000000000e+01
3.624999999999999889e-01 1.900000000000000000e+01
3.624999999999999889e-01 2.000000000000000000e+01
3.624999999999999889e-01 2.100000000000000000e+01
3.624999999999999889e-01 2.200000000000000000e+01
3.624999999999999889e-01 2.300000000000000000e+01
3.624999999999999889e-01 2.400000000000000000e+01
3.624999999999999889e-01 2.500000000000000000e+01
3.624999999999999889e-01 6.000000000000000000e+00
3.624999999999999889e-01 7.000000000000000000e+00
3.624999999999999889e-01 8.000000000000000000e+00
3.624999999999999889e-01 9.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+01
3.750000000000000000e-01 1.100000000000000000e+01
3.750000000000000000e-01 1.200000000000000000e+01
3.750000000000000000e-01 1.300000000000000000e+01
3.750000000000000000e-01 1.400000000000000000e+01
3.750000000000000000e-01 1.500000000000000000e+01
3.750000000000000000e-01 1.600000000000000000e+01
3.750000000000000000e-01 1.700000000000000000e+01
3.750000000000000000e-01 1.800000000000000000e+01
3.750000000000000000e-01 1.900000000000000000e+01
3.750000000000000000e-01 2.000000000000000000e+01
3.750000000000000000e-01 2.100000000000000000e+01
3.750000000000000000e-01 2.200000000000000000e+01
3.750000000000000000e-01 2.300000000000000000e+01
3.750000000000000000e-01 2.400000000000000000e+01
3.750000000000000000e-01 2.500000000000000000e+01
3.750000000000000000e-01 6.000000000000000000e+00
3.750000000000000000e-01 7.000000000000000000e+00
3.750000000000000000e-01 8.000000000000000000e+00
3.750000000000000000e-01 9.000000000000000000e+00
3.875000000000000111e-01 1.000000000000000000e+01
3.875000000000000111e-01 1.100000000000000000e+01
3.875000000000000111e-01 1.200000000000000000e+01
3.875000000000000111e-01 1.300000000000000000e+01
3.875000000000000111e-01 1.400000000000000000e+01
3.875000000000000111e-01 1.500000000000000000e+01
3.875000000000000111e-01 1.600000000000000000e+01
3.875000000000000111e-01 1.700000000000000000e+01
3.875000000000000111e-01 1.800000000000000000e+01
3.875000000000000111e-01 1.900000000000000000e+01
3.875000000000000111e-01 2.000000000000000000e+01
3.875000000000000111e-01 2.100000000000000000e+01
3.875000000000000111e-01 2.200000000000000000e+01
3.875000000000000111e-01 2.300000000000000000e+01
3.875000000000000111e-01 2.400000000000000000e+01
3.875000000000000111e-01 2.500000000000000000e+01
3.875000000000000111e-01 7.000000000000000000e+00
3.875000000000000111e-01 8.000000000000000000e+00
3.875000000000000111e-01 9.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+01
2.999999999999999889e-01 1.100000000000000000e+01
2.999999999999999889e-01 1.200000000000000000e+01
2.999999999999999889e-01 1.300000000000000000e+01
2.999999999999999889e-01 1.400000000000000000e+01
2.999999999999999889e-01 1.500000000000000000e+01
2.999999999999999889e-01 1.600000000000000000e+01
2.999999999999999889e-01 1.700000000000000000e+01
2.999999999999999889e-01 1.800000000000000000e+01
2.999999999999999889e-01 1.900000000000000000e+01
2.999999999999999889e-01 2.000000000000000000e+01
2.999999999999999889e-01 2.100000000000000000e+01
2.999999999999999889e-01 2.200000000000000000e+01
2.999999999999999889e-01 2.300000000000000000e+01
2.999999999999999889e-01 2.400000000000000000e+01
2.999999999999999889e-01 2.500000000000000000e+01
2.999999999999999889e-01 4.000000000000000000e+00
2.999999999999999889e-01 5.000000000000000000e+00
2.999999999999999889e-01 6.000000000000000000e+00
2.999999999999999889e-01 7.000000000000000000e+00
2.999999999999999889e-01 8.000000000000000000e+00
2.999999999999999889e-01 9.000000000000000000e+00
4.124999999999999778e-01 1.000000000000000000e+01
4.124999999999999778e-01 1.100000000000000000e+01
4.124999999999999778e-01 1.200000000000000000e+01
4.124999999999999778e-01 1.300000000000000000e+01
4.124999999999999778e-01 1.400000000000000000e+01
4.124999999999999778e-01 1.500000000000000000e+01
4.124999999999999778e-01 1.600000000000000000e+01
4.124999999999999778e-01 1.700000000000000000e+01
4.124999999999999778e-01 1.800000000000000000e+01
4.124999999999999778e-01 1.900000000000000000e+01
4.124999999999999778e-01 2.000000000000000000e+01
4.124999999999999778e-01 2.100000000000000000e+01
4.124999999999999778e-01 2.200000000000000000e+01
4.124999999999999778e-01 2.300000000000000000e+01
4.124999999999999778e-01 2.400000000000000000e+01
4.124999999999999778e-01 2.500000000000000000e+01
4.124999999999999778e-01 9.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+01
4.249999999999999889e-01 1.100000000000000000e+01
4.249999999999999889e-01 1.200000000000000000e+01
4.249999999999999889e-01 1.300000000000000000e+01
4.249999999999999889e-01 1.400000000000000000e+01
4.249999999999999889e-01 1.500000000000000000e+01
4.249999999999999889e-01 1.600000000000000000e+01
4.249999999999999889e-01 1.700000000000000000e+01
4.249999999999999889e-01 1.800000000000000000e+01
4.249999999999999889e-01 1.900000000000000000e+01
4.249999999999999889e-01 2.000000000000000000e+01
4.249999999999999889e-01 2.100000000000000000e+01
4.249999999999999889e-01 2.200000000000000000e+01
4.249999999999999889e-01 2.300000000000000000e+01
4.249999999999999889e-01 2.400000000000000000e+01
4.249999999999999889e-01 2.500000000000000000e+01
4.375000000000000000e-01 1.200000000000000000e+01
4.375000000000000000e-01 1.300000000000000000e+01
4.375000000000000000e-01 1.400000000000000000e+01
4.375000000000000000e-01 1.500000000000000000e+01
4.375000000000000000e-01 1.600000000000000000e+01
4.375000000000000000e-01 1.700000000000000000e+01
4.375000000000000000e-01 1.800000000000000000e+01
4.375000000000000000e-01 1.900000000000000000e+01
4.375000000000000000e-01 2.000000000000000000e+01
4.375000000000000000e-01 2.100000000000000000e+01
4.375000000000000000e-01 2.200000000000000000e+01
4.375000000000000000e-01 2.300000000000000000e+01
4.375000000000000000e-01 2.400000000000000000e+01
4.375000000000000000e-01 2.500000000000000000e+01
4.500000000000000111e-01 1.400000000000000000e+01
4.500000000000000111e-01 1.500000000000000000e+01
4.500000000000000111e-01 1.600000000000000000e+01
4.500000000000000111e-01 1.700000000000000000e+01
4.500000000000000111e-01 1.800000000000000000e+01
4.500000000000000111e-01 1.900000000000000000e+01
4.500000000000000111e-01 2.000000000000000000e+01
4.500000000000000111e-01 2.100000000000000000e+01
4.500000000000000111e-01 2.200000000000000000e+01
4.500000000000000111e-01 2.300000000000000000e+01
4.500000000000000111e-01 2.400000000000000000e+01
4.500000000000000111e-01 2.500000000000000000e+01
4.625000000000000222e-01 1.800000000000000000e+01
4.625000000000000222e-01 1.900000000000000000e+01
4.625000000000000222e-01 2.000000000000000000e+01
4.625000000000000222e-01 2.100000000000000000e+01
4.625000000000000222e-01 2.200000000000000000e+01
4.625000000000000222e-01 2.300000000000000000e+01
4.625000000000000222e-01 2.400000000000000000e+01
4.625000000000000222e-01 2.500000000000000000e+01
4.749999999999999778e-01 2.400000000000000000e+01
4.749999999999999778e-01 2.500000000000000000e+01
4.874999999999999889e-01 2.300000000000000000e+01
4.874999999999999889e-01 2.400000000000000000e+01
4.874999999999999889e-01 2.500000000000000000e+01
4.000000000000000222e-01 1.000000000000000000e+01
4.000000000000000222e-01 1.100000000000000000e+01
4.000000000000000222e-01 1.200000000000000000e+01
4.000000000000000222e-01 1.300000000000000000e+01
4.000000000000000222e-01 1.400000000000000000e+01
4.000000000000000222e-01 1.500000000000000000e+01
4.000000000000000222e-01 1.600000000000000000e+01
4.000000000000000222e-01 1.700000000000000000e+01
4.000000000000000222e-01 1.800000000000000000e+01
4.000000000000000222e-01 1.900000000000000000e+01
4.000000000000000222e-01 2.000000000000000000e+01
4.000000000000000222e-01 2.100000000000000000e+01
4.000000000000000222e-01 2.200000000000000000e+01
4.000000000000000222e-01 2.300000000000000000e+01
4.000000000000000222e-01 2.400000000000000000e+01
4.000000000000000222e-01 2.500000000000000000e+01
4.000000000000000222e-01 8.000000000000000000e+00
4.000000000000000222e-01 9.000000000000000000e+00
5.124999999999999556e-01 1.000000000000000000e+01
5.124999999999999556e-01 1.100000000000000000e+01
5.124999999999999556e-01 1.200000000000000000e+01
5.124999999999999556e-01 1.300000000000000000e+01
5.124999999999999556e-01 1.400000000000000000e+01
5.124999999999999556e-01 1.500000000000000000e+01
5.124999999999999556e-01 1.600000000000000000e+01
5.124999999999999556e-01 1.700000000000000000e+01
5.124999999999999556e-01 1.800000000000000000e+01
5.124999999999999556e-01 1.900000000000000000e+01
5.124999999999999556e-01 2.000000000000000000e+01
5.124999999999999556e-01 2.100000000000000000e+01
5.124999999999999556e-01 2.200000000000000000e+01
5.124999999999999556e-01 2.300000000000000000e+01
5.124999999999999556e-01 2.400000000000000000e+01
5.124999999999999556e-01 2.500000000000000000e+01
5.250000000000000222e-01 1.000000000000000000e+01
5.250000000000000222e-01 1.100000000000000000e+01
5.250000000000000222e-01 1.200000000000000000e+01
5.250000000000000222e-01 1.300000000000000000e+01
5.250000000000000222e-01 1.400000000000000000e+01
5.250000000000000222e-01 1.500000000000000000e+01
5.250000000000000222e-01 1.600000000000000000e+01
5.250000000000000222e-01 1.700000000000000000e+01
5.250000000000000222e-01 1.800000000000000000e+01
5.250000000000000222e-01 1.900000000000000000e+01
5.250000000000000222e-01 2.000000000000000000e+01
5.250000000000000222e-01 2.100000000000000000e+01
5.250000000000000222e-01 2.200000000000000000e+01
5.250000000000000222e-01 2.300000000000000000e+01
5.250000000000000222e-01 2.400000000000000000e+01
5.250000000000000222e-01 2.500000000000000000e+01
5.250000000000000222e-01 8.000000000000000000e+00
5.250000000000000222e-01 9.000000000000000000e+00
5.374999999999999778e-01 1.000000000000000000e+01
5.374999999999999778e-01 1.100000000000000000e+01
5.374999999999999778e-01 1.200000000000000000e+01
5.374999999999999778e-01 1.300000000000000000e+01
5.374999999999999778e-01 1.400000000000000000e+01
5.374999999999999778e-01 1.500000000000000000e+01
5.374999999999999778e-01 1.600000000000000000e+01
5.374999999999999778e-01 1.700000000000000000e+01
5.374999999999999778e-01 1.800000000000000000e+01
5.374999999999999778e-01 1.900000000000000000e+01
5.374999999999999778e-01 2.000000000000000000e+01
5.374999999999999778e-01 2.100000000000000000e+01
5.374999999999999778e-01 2.200000000000000000e+01
5.374999999999999778e-01 2.300000000000000000e+01
5.374999999999999778e-01 2.400000000000000000e+01
5.374999999999999778e-01 2.500000000000000000e+01
5.374999999999999778e-01 7.000000000000000000e+00
5.374999999999999778e-01 8.000000000000000000e+00
5.374999999999999778e-01 9.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+01
5.500000000000000444e-01 1.100000000000000000e+01
5.500000000000000444e-01 1.200000000000000000e+01
5.500000000000000444e-01 1.300000000000000000e+01
5.500000000000000444e-01 1.400000000000000000e+01
5.500000000000000444e-01 1.500000000000000000e+01
5.500000000000000444e-01 1.600000000000000000e+01
5.500000000000000444e-01 1.700000000000000000e+01
5.500000000000000444e-01 1.800000000000000000e+01
5.500000000000000444e-01 1.900000000000000000e+01
5.500000000000000444e-01 2.000000000000000000e+01
5.500000000000000444e-01 2.100000000000000000e+01
5.500000000000000444e-01 2.200000000000000000e+01
5.500000000000000444e-01 2.300000000000000000e+01
5.500000000000000444e-01 2.400000000000000000e+01
5.500000000000000444e-01 2.500000000000000000e+01
5.500000000000000444e-01 6.000000000000000000e+00
5.500000000000000444e-01 7.000000000000000000e+00
5.500000000000000444e-01 8.000000000000000000e+00
5.500000000000000444e-01 9.000000000000000000e+00
5.625000000000000000e-01 1.000000000000000000e+01
5.625000000000000000e-01 1.100000000000000000e+01
5.625000000000000000e-01 1.200000000000000000e+01
5.625000000000000000e-01 1.300000000000000000e+01
5.625000000000000000e-01 1.400000000000000000e+01
5.625000000000000000e-01 1.500000000000000000e+01
5.625000000000000000e-01 1.600000000000000000e+01
5.625000000000000000e-01 1.700000000000000000e+01
5.625000000000000000e-01 1.800000000000000000e+01
5.625000000000000000e-01 1.900000000000000000e+01
5.625000000000000000e-01 2.000000000000000000e+01
5.625000000000000000e-01 2.100000000000000000e+01
5.625000000000000000e-01 2.200000000000000000e+01
5.625000000000000000e-01 2.300000000000000000e+01
5.625000000000000000e-01 2.400000000000000000e+01
5.625000000000000000e-01 2.500000000000000000e+01
5.625000000000000000e-01 6.000000000000000000e+00
5.625000000000000000e-01 7.000000000000000000e+00
5.625000000000000000e-01 8.000000000000000000e+00
5.625000000000000000e-01 9.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+01
5.749999999999999556e-01 1.100000000000000000e+01
5.749999999999999556e-01 1.200000000000000000e+01
5.749999999999999556e-01 1.300000000000000000e+01
5.749999999999999556e-01 1.400000000000000000e+01
5.749999999999999556e-01 1.500000000000000000e+01
5.749999999999999556e-01 1.600000000000000000e+01
5.749999999999999556e-01 1.700000000000000000e+01
5.749999999999999556e-01 1.800000000000000000e+01
5.749999999999999556e-01 1.900000000000000000e+01
5.749999999999999556e-01 2.000000000000000000e+01
5.749999999999999556e-01 2.100000000000000000e+01
5.749999999999999556e-01 2.200000000000000000e+01
5.749999999999999556e-01 2.300000000000000000e+01
5.749999999999999556e-01 2.400000000000000000e+01
5.749999999999999556e-01 2.500000000000000000e+01
5.749999999999999556e-01 5.000000000000000000e+00
5.749999999999999556e-01 6.000000000000000000e+00
5.749999999999999556e-01 7.000000000000000000e+00
5.749999999999999556e-01 8.000000000000000000e+00
5.749999999999999556e-01 9.000000000000000000e+00
5.875000000000000222e-01 1.000000000000000000e+01
5.875000000000000222e-01 1.100000000000000000e+01
5.875000000000000222e-01 1.200000000000000000e+01
5.875000000000000222e-01 1.300000000000000000e+01
5.875000000000000222e-01 1.400000000000000000e+01
5.875000000000000222e-01 1.500000000000000000e+01
5.875000000000000222e-01 1.600000000000000000e+01
5.875000000000000222e-01 1.700000000000000000e+01
5.875000000000000222e-01 1.800000000000000000e+01
5.875000000000000222e-01 1.900000000000000000e+01
5.875000000000000222e-01 2.000000000000000000e+01
5.875000000000000222e-01 2.100000000000000000e+01
5.875000000000000222e-01 2.200000000000000000e+01
5.875000000000000222e-01 2.300000000000000000e+01
5.875000000000000222e-01 2.400000000000000000e+01
5.875000000000000222e-01 2.500000000000000000e+01
5.875000000000000222e-01 5.000000000000000000e+00
5.875000000000000222e-01 6.000000000000000000e+00
5.875000000000000222e-01 7.000000000000000000e+00
5.875000000000000222e-01 8.000000000000000000e+00
5.875000000000000222e-01 9.000000000000000000e+00
5.000000000000000000e-01 1.900000000000000000e+01
5.000000000000000000e-01 2.000000000000000000e+01
5.000000000000000000e-01 2.100000000000000000e+01
5.000000000000000000e-01 2.200000000000000000e+01
5.000000000000000000e-01 2.300000000000000000e+01
5.000000000000000000e-01 2.400000000000000000e+01
5.000000000000000000e-01 2.500000000000000000e+01
6.125000000000000444e-01 1.000000000000000000e+01
6.125000000000000444e-01 1.100000000000000000e+01
6.125000000000000444e-01 1.200000000000000000e+01
6.125000000000000444e-01 1.300000000000000000e+01
6.125000000000000444e-01 1.400000000000000000e+01
6.125000000000000444e-01 1.500000000000000000e+01
6.125000000000000444e-01 1.600000000000000000e+01
6.125000000000000444e-01 1.700000000000000000e+01
6.125000000000000444e-01 1.800000000000000000e+01
6.125000000000000444e-01 1.900000000000000000e+01
6.125000000000000444e-01 2.000000000000000000e+01
6.125000000000000444e-01 2.100000000000000000e+01
6.125000000000000444e-01 2.200000000000000000e+01
6.125000000000000444e-01 2.300000000000000000e+01
6.125000000000000444e-01 2.400000000000000000e+01
6.125000000000000444e-01 2.500000000000000000e+01
6.125000000000000444e-01 5.000000000000000000e+00
6.125000000000000444e-01 6.000000000000000000e+00
6.125000000000000444e-01 7.000000000000000000e+00
6.125000000000000444e-01 8.000000000000000000e+00
6.125000000000000444e-01 9.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+01
6.250000000000000000e-01 1.100000000000000000e+01
6.250000000000000000e-01 1.200000000000000000e+01
6.250000000000000000e-01 1.300000000000000000e+01
6.250000000000000000e-01 1.400000000000000000e+01
6.250000000000000000e-01 1.500000000000000000e+01
6.250000000000000000e-01 1.600000000000000000e+01
6.250000000000000000e-01 1.700000000000000000e+01
6.250000000000000000e-01 1.800000000000000000e+01
6.250000000000000000e-01 1.900000000000000000e+01
6.250000000000000000e-01 2.000000000000000000e+01
6.250000000000000000e-01 2.100000000000000000e+01
6.250000000000000000e-01 2.200000000000000000e+01
6.250000000000000000e-01 2.300000000000000000e+01
6.250000000000000000e-01 2.400000000000000000e+01
6.250000000000000000e-01 2.500000000000000000e+01
6.250000000000000000e-01 4.000000000000000000e+00
6.250000000000000000e-01 5.000000000000000000e+00
6.250000000000000000e-01 6.000000000000000000e+00
6.250000000000000000e-01 7.000000000000000000e+00
6.250000000000000000e-01 8.000000000000000000e+00
6.250000000000000000e-01 9.000000000000000000e+00
6.374999999999999556e-01 1.000000000000000000e+01
6.374999999999999556e-01 1.100000000000000000e+01
6.374999999999999556e-01 1.200000000000000000e+01
6.374999999999999556e-01 1.300000000000000000e+01
6.374999999999999556e-01 1.400000000000000000e+01
6.374999999999999556e-01 1.500000000000000000e+01
6.374999999999999556e-01 1.600000000000000000e+01
6.374999999999999556e-01 1.700000000000000000e+01
6.374999999999999556e-01 1.800000000000000000e+01
6.374999999999999556e-01 1.900000000000000000e+01
6.374999999999999556e-01 2.000000000000000000e+01
6.374999999999999556e-01 2.100000000000000000e+01
6.374999999999999556e-01 2.200000000000000000e+01
6.374999999999999556e-01 2.300000000000000000e+01
6.374999999999999556e-01 2.400000000000000000e+01
6.374999999999999556e-01 2.500000000000000000e+01
6.374999999999999556e-01 4.000000000000000000e+00
6.374999999999999556e-01 5.000000000000000000e+00
6.374999999999999556e-01 6.000000000000000000e+00
6.374999999999999556e-01 7.000000000000000000e+00
6.374999999999999556e-01 8.000000000000000000e+00
6.374999999999999556e-01 9.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+01
6.500000000000000222e-01 1.100000000000000000e+01
6.500000000000000222e-01 1.200000000000000000e+01
6.500000000000000222e-01 1.300000000000000000e+01
6.500000000000000222e-01 1.400000000000000000e+01
6.500000000000000222e-01 1.500000000000000000e+01
6.500000000000000222e-01 1.600000000000000000e+01
6.500000000000000222e-01 1.700000000000000000e+01
6.500000000000000222e-01 1.800000000000000000e+01
6.500000000000000222e-01 1.900000000000000000e+01
6.500000000000000222e-01 2.000000000000000000e+01
6.500000000000000222e-01 2.100000000000000000e+01
6.500000000000000222e-01 2.200000000000000000e+01
6.500000000000000222e-01 2.300000000000000000e+01
6.500000000000000222e-01 2.400000000000000000e+01
6.500000000000000222e-01 2.500000000000000000e+01
6.500000000000000222e-01 4.000000000000000000e+00
6.500000000000000222e-01 5.000000000000000000e+00
6.500000000000000222e-01 6.000000000000000000e+00
6.500000000000000222e-01 7.000000000000000000e+00
6.500000000000000222e-01 8.000000000000000000e+00
6.500000000000000222e-01 9.000000000000000000e+00
6.624999999999999778e-01 1.000000000000000000e+01
6.624999999999999778e-01 1.100000000000000000e+01
6.624999999999999778e-01 1.200000000000000000e+01
6.624999999999999778e-01 1.300000000000000000e+01
6.624999999999999778e-01 1.400000000000000000e+01
6.624999999999999778e-01 1.500000000000000000e+01
6.624999999999999778e-01 1.600000000000000000e+01
6.624999999999999778e-01 1.700000000000000000e+01
6.624999999999999778e-01 1.800000000000000000e+01
6.624999999999999778e-01 1.900000000000000000e+01
6.624999999999999778e-01 2.000000000000000000e+01
6.624999999999999778e-01 2.100000000000000000e+01
6.624999999999999778e-01 2.200000000000000000e+01
6.624999999999999778e-01 2.300000000000000000e+01
6.624999999999999778e-01 2.400000000000000000e+01
6.624999999999999778e-01 2.500000000000000000e+01
6.624999999999999778e-01 4.000000000000000000e+00
6.624999999999999778e-01 5.000000000000000000e+00
6.624999999999999778e-01 6.000000000000000000e+00
6.624999999999999778e-01 7.000000000000000000e+00
6.624999999999999778e-01 8.000000000000000000e+00
6.624999999999999778e-01 9.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+01
6.750000000000000444e-01 1.100000000000000000e+01
6.750000000000000444e-01 1.200000000000000000e+01
6.750000000000000444e-01 1.300000000000000000e+01
6.750000000000000444e-01 1.400000000000000000e+01
6.750000000000000444e-01 1.500000000000000000e+01
6.750000000000000444e-01 1.600000000000000000e+01
6.750000000000000444e-01 1.700000000000000000e+01
6.750000000000000444e-01 1.800000000000000000e+01
6.750000000000000444e-01 1.900000000000000000e+01
6.750000000000000444e-01 2.000000000000000000e+01
6.750000000000000444e-01 2.100000000000000000e+01
6.750000000000000444e-01 2.200000000000000000e+01
6.750000000000000444e-01 2.300000000000000000e+01
6.750000000000000444e-01 2.400000000000000000e+01
6.750000000000000444e-01 2.500000000000000000e+01
6.750000000000000444e-01 4.000000000000000000e+00
6.750000000000000444e-01 5.000000000000000000e+00
6.750000000000000444e-01 6.000000000000000000e+00
6.750000000000000444e-01 7.000000000000000000e+00
6.750000000000000444e-01 8.000000000000000000e+00
6.750000000000000444e-01 9.000000000000000000e+00
6.875000000000000000e-01 1.000000000000000000e+01
6.875000000000000000e-01 1.100000000000000000e+01
6.875000000000000000e-01 1.200000000000000000e+01
6.875000000000000000e-01 1.300000000000000000e+01
6.875000000000000000e-01 1.400000000000000000e+01
6.875000000000000000e-01 1.500000000000000000e+01
6.875000000000000000e-01 1.600000000000000000e+01
6.875000000000000000e-01 1.700000000000000000e+01
6.875000000000000000e-01 1.800000000000000000e+01
6.875000000000000000e-01 1.900000000000000000e+01
6.875000000000000000e-01 2.000000000000000000e+01
6.875000000000000000e-01 2.100000000000000000e+01
6.875000000000000000e-01 2.200000000000000000e+01
6.875000000000000000e-01 2.300000000000000000e+01
6.875000000000000000e-01 2.400000000000000000e+01
6.875000000000000000e-01 2.500000000000000000e+01
6.875000000000000000e-01 4.000000000000000000e+00
6.875000000000000000e-01 5.000000000000000000e+00
6.875000000000000000e-01 6.000000000000000000e+00
6.875000000000000000e-01 7.000000000000000000e+00
6.875000000000000000e-01 8.000000000000000000e+00
6.875000000000000000e-01 9.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+01
5.999999999999999778e-01 1.100000000000000000e+01
5.999999999999999778e-01 1.200000000000000000e+01
5.999999999999999778e-01 1.300000000000000000e+01
5.999999999999999778e-01 1.400000000000000000e+01
5.999999999999999778e-01 1.500000000000000000e+01
5.999999999999999778e-01 1.600000000000000000e+01
5.999999999999999778e-01 1.700000000000000000e+01
5.999999999999999778e-01 1.800000000000000000e+01
5.999999999999999778e-01 1.900000000000000000e+01
5.999999999999999778e-01 2.000000000000000000e+01
5.999999999999999778e-01 2.100000000000000000e+01
5.999999999999999778e-01 2.200000000000000000e+01
5.999999999999999778e-01 2.300000000000000000e+01
5.999999999999999778e-01 2.400000000000000000e+01
5.999999999999999778e-01 2.500000000000000000e+01
5.999999999999999778e-01 5.000000000000000000e+00
5.999999999999999778e-01 6.000000000000000000e+00
5.999999999999999778e-01 7.000000000000000000e+00
5.999999999999999778e-01 8.000000000000000000e+00
5.999999999999999778e-01 9.000000000000000000e+00
7.125000000000000222e-01 1.000000000000000000e+01
7.125000000000000222e-01 1.100000000000000000e+01
7.125000000000000222e-01 1.200000000000000000e+01
7.125000000000000222e-01 1.300000000000000000e+01
7.125000000000000222e-01 1.400000000000000000e+01
7.125000000000000222e-01 1.500000000000000000e+01
7.125000000000000222e-01 1.600000000000000000e+01
7.125000000000000222e-01 1.700000000000000000e+01
7.125000000000000222e-01 1.800000000000000000e+01
7.125000000000000222e-01 1.900000000000000000e+01
7.125000000000000222e-01 2.000000000000000000e+01
7.125000000000000222e-01 2.100000000000000000e+01
7.125000000000000222e-01 2.200000000000000000e+01
7.125000000000000222e-01 2.300000000000000000e+01
7.125000000000000222e-01 2.400000000000000000e+01
7.125000000000000222e-01 2.500000000000000000e+01
7.125000000000000222e-01 4.000000000000000000e+00
7.125000000000000222e-01 5.000000000000000000e+00
7.125000000000000222e-01 6.000000000000000000e+00
7.125000000000000222e-01 7.000000000000000000e+00
7.125000000000000222e-01 8.000000000000000000e+00
7.125000000000000222e-01 9.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+01
7.249999999999999778e-01 1.100000000000000000e+01
7.249999999999999778e-01 1.200000000000000000e+01
7.249999999999999778e-01 1.300000000000000000e+01
7.249999999999999778e-01 1.400000000000000000e+01
7.249999999999999778e-01 1.500000000000000000e+01
7.249999999999999778e-01 1.600000000000000000e+01
7.249999999999999778e-01 1.700000000000000000e+01
7.249999999999999778e-01 1.800000000000000000e+01
7.249999999999999778e-01 1.900000000000000000e+01
7.249999999999999778e-01 2.000000000000000000e+01
7.249999999999999778e-01 2.100000000000000000e+01
7.249999999999999778e-01 2.200000000000000000e+01
7.249999999999999778e-01 2.300000000000000000e+01
7.249999999999999778e-01 2.400000000000000000e+01
7.249999999999999778e-01 2.500000000000000000e+01
7.249999999999999778e-01 3.000000000000000000e+00
7.249999999999999778e-01 4.000000000000000000e+00
7.249999999999999778e-01 5.000000000000000000e+00
7.249999999999999778e-01 6.000000000000000000e+00
7.249999999999999778e-01 7.000000000000000000e+00
7.249999999999999778e-01 8.000000000000000000e+00
7.249999999999999778e-01 9.000000000000000000e+00
7.375000000000000444e-01 1.000000000000000000e+01
7.375000000000000444e-01 1.100000000000000000e+01
7.375000000000000444e-01 1.200000000000000000e+01
7.375000000000000444e-01 1.300000000000000000e+01
7.375000000000000444e-01 1.400000000000000000e+01
7.375000000000000444e-01 1.500000000000000000e+01
7.375000000000000444e-01 1.600000000000000000e+01
7.375000000000000444e-01 1.700000000000000000e+01
7.375000000000000444e-01 1.800000000000000000e+01
7.375000000000000444e-01 1.900000000000000000e+01
7.375000000000000444e-01 2.000000000000000000e+01
7.375000000000000444e-01 2.100000000000000000e+01
7.375000000000000444e-01 2.200000000000000000e+01
7.375000000000000444e-01 2.300000000000000000e+01
7.375000000000000444e-01 2.400000000000000000e+01
7.375000000000000444e-01 2.500000000000000000e+01
7.375000000000000444e-01 3.000000000000000000e+00
7.375000000000000444e-01 4.000000000000000000e+00
7.375000000000000444e-01 5.000000000000000000e+00
7.375000000000000444e-01 6.000000000000000000e+00
7.375000000000000444e-01 7.000000000000000000e+00
7.375000000000000444e-01 8.000000000000000000e+00
7.375000000000000444e-01 9.000000000000000000e+00
7.500000000000000000e-01 1.000000000000000000e+01
7.500000000000000000e-01 1.100000000000000000e+01
7.500000000000000000e-01 1.200000000000000000e+01
7.500000000000000000e-01 1.300000000000000000e+01
7.500000000000000000e-01 1.400000000000000000e+01
7.500000000000000000e-01 1.500000000000000000e+01
7.500000000000000000e-01 1.600000000000000000e+01
7.500000000000000000e-01 1.700000000000000000e+01
7.500000000000000000e-01 1.800000000000000000e+01
7.500000000000000000e-01 1.900000000000000000e+01
7.500000000000000000e-01 2.000000000000000000e+01
7.500000000000000000e-01 2.100000000000000000e+01
7.500000000000000000e-01 2.200000000000000000e+01
7.500000000000000000e-01 2.300000000000000000e+01
7.500000000000000000e-01 2.400000000000000000e+01
7.500000000000000000e-01 2.500000000000000000e+01
7.500000000000000000e-01 3.000000000000000000e+00
7.500000000000000000e-01 4.000000000000000000e+00
7.500000000000000000e-01 5.000000000000000000e+00
7.500000000000000000e-01 6.000000000000000000e+00
7.500000000000000000e-01 7.000000000000000000e+00
7.500000000000000000e-01 8.000000000000000000e+00
7.500000000000000000e-01 9.000000000000000000e+00
7.624999999999999556e-01 1.000000000000000000e+01
7.624999999999999556e-01 1.100000000000000000e+01
7.624999999999999556e-01 1.200000000000000000e+01
7.624999999999999556e-01 1.300000000000000000e+01
7.624999999999999556e-01 1.400000000000000000e+01
7.624999999999999556e-01 1.500000000000000000e+01
7.624999999999999556e-01 1.600000000000000000e+01
7.624999999999999556e-01 1.700000000000000000e+01
7.624999999999999556e-01 1.800000000000000000e+01
7.624999999999999556e-01 1.900000000000000000e+01
7.624999999999999556e-01 2.000000000000000000e+01
7.624999999999999556e-01 2.100000000000000000e+01
7.624999999999999556e-01 2.200000000000000000e+01
7.624999999999999556e-01 2.300000000000000000e+01
7.624999999999999556e-01 2.400000000000000000e+01
7.624999999999999556e-01 2.500000000000000000e+01
7.624999999999999556e-01 3.000000000000000000e+00
7.624999999999999556e-01 4.000000000000000000e+00
7.624999999999999556e-01 5.000000000000000000e+00
7.624999999999999556e-01 6.000000000000000000e+00
7.624999999999999556e-01 7.000000000000000000e+00
7.624999999999999556e-01 8.000000000000000000e+00
7.624999999999999556e-01 9.000000000000000000e+00
7.750000000000000222e-01 1.000000000000000000e+01
7.750000000000000222e-01 1.100000000000000000e+01
7.750000000000000222e-01 1.200000000000000000e+01
7.750000000000000222e-01 1.300000000000000000e+01
7.750000000000000222e-01 1.400000000000000000e+01
7.750000000000000222e-01 1.500000000000000000e+01
7.750000000000000222e-01 1.600000000000000000e+01
7.750000000000000222e-01 1.700000000000000000e+01
7.750000000000000222e-01 1.800000000000000000e+01
7.750000000000000222e-01 1.900000000000000000e+01
7.750000000000000222e-01 2.000000000000000000e+01
7.750000000000000222e-01 2.100000000000000000e+01
7.750000000000000222e-01 2.200000000000000000e+01
7.750000000000000222e-01 2.300000000000000000e+01
7.750000000000000222e-01 2.400000000000000000e+01
7.750000000000000222e-01 2.500000000000000000e+01
7.750000000000000222e-01 3.000000000000000000e+00
7.750000000000000222e-01 4.000000000000000000e+00
7.750000000000000222e-01 5.000000000000000000e+00
7.750000000000000222e-01 6.000000000000000000e+00
7.750000000000000222e-01 7.000000000000000000e+00
7.750000000000000222e-01 8.000000000000000000e+00
7.750000000000000222e-01 9.000000000000000000e+00
7.874999999999999778e-01 1.000000000000000000e+01
7.874999999999999778e-01 1.100000000000000000e+01
7.874999999999999778e-01 1.200000000000000000e+01
7.874999999999999778e-01 1.300000000000000000e+01
7.874999999999999778e-01 1.400000000000000000e+01
7.874999999999999778e-01 1.500000000000000000e+01
7.874999999999999778e-01 1.600000000000000000e+01
7.874999999999999778e-01 1.700000000000000000e+01
7.874999999999999778e-01 1.800000000000000000e+01
7.874999999999999778e-01 1.900000000000000000e+01
7.874999999999999778e-01 2.000000000000000000e+01
7.874999999999999778e-01 2.100000000000000000e+01
7.874999999999999778e-01 2.200000000000000000e+01
7.874999999999999778e-01 2.300000000000000000e+01
7.874999999999999778e-01 2.400000000000000000e+01
7.874999999999999778e-01 2.500000000000000000e+01
7.874999999999999778e-01 3.000000000000000000e+00
7.874999999999999778e-01 4.000000000000000000e+00
7.874999999999999778e-01 5.000000000000000000e+00
7.874999999999999778e-01 6.000000000000000000e+00
7.874999999999999778e-01 7.000000000000000000e+00
7.874999999999999778e-01 8.000000000000000000e+00
7.874999999999999778e-01 9.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+01
6.999999999999999556e-01 1.100000000000000000e+01
6.999999999999999556e-01 1.200000000000000000e+01
6.999999999999999556e-01 1.300000000000000000e+01
6.999999999999999556e-01 1.400000000000000000e+01
6.999999999999999556e-01 1.500000000000000000e+01
6.999999999999999556e-01 1.600000000000000000e+01
6.999999999999999556e-01 1.700000000000000000e+01
6.999999999999999556e-01 1.800000000000000000e+01
6.999999999999999556e-01 1.900000000000000000e+01
6.999999999999999556e-01 2.000000000000000000e+01
6.999999999999999556e-01 2.100000000000000000e+01
6.999999999999999556e-01 2.200000000000000000e+01
6.999999999999999556e-01 2.300000000000000000e+01
6.999999999999999556e-01 2.400000000000000000e+01
6.999999999999999556e-01 2.500000000000000000e+01
6.999999999999999556e-01 4.000000000000000000e+00
6.999999999999999556e-01 5.000000000000000000e+00
6.999999999999999556e-01 6.000000000000000000e+00
6.999999999999999556e-01 7.000000000000000000e+00
6.999999999999999556e-01 8.000000000000000000e+00
6.999999999999999556e-01 9.000000000000000000e+00
8.125000000000000000e-01 1.000000000000000000e+01
8.125000000000000000e-01 1.100000000000000000e+01
8.125000000000000000e-01 1.200000000000000000e+01
8.125000000000000000e-01 1.300000000000000000e+01
8.125000000000000000e-01 1.400000000000000000e+01
8.125000000000000000e-01 1.500000000000000000e+01
8.125000000000000000e-01 1.600000000000000000e+01
8.125000000000000000e-01 1.700000000000000000e+01
8.125000000000000000e-01 1.800000000000000000e+01
8.125000000000000000e-01 1.900000000000000000e+01
8.125000000000000000e-01 2.000000000000000000e+01
8.125000000000000000e-01 2.100000000000000000e+01
8.125000000000000000e-01 2.200000000000000000e+01
8.125000000000000000e-01 2.300000000000000000e+01
8.125000000000000000e-01 2.400000000000000000e+01
8.125000000000000000e-01 2.500000000000000000e+01
8.125000000000000000e-01 3.000000000000000000e+00
8.125000000000000000e-01 4.000000000000000000e+00
8.125000000000000000e-01 5.000000000000000000e+00
8.125000000000000000e-01 6.000000000000000000e+00
8.125000000000000000e-01 7.000000000000000000e+00
8.125000000000000000e-01 8.000000000000000000e+00
8.125000000000000000e-01 9.000000000000000000e+00
8.249999999999999556e-01 1.000000000000000000e+01
8.249999999999999556e-01 1.100000000000000000e+01
8.249999999999999556e-01 1.200000000000000000e+01
8.249999999999999556e-01 1.300000000000000000e+01
8.249999999999999556e-01 1.400000000000000000e+01
8.249999999999999556e-01 1.500000000000000000e+01
8.249999999999999556e-01 1.600000000000000000e+01
8.249999999999999556e-01 1.700000000000000000e+01
8.249999999999999556e-01 1.800000000000000000e+01
8.249999999999999556e-01 1.900000000000000000e+01
8.249999999999999556e-01 2.000000000000000000e+01
8.249999999999999556e-01 2.100000000000000000e+01
8.249999999999999556e-01 2.200000000000000000e+01
8.249999999999999556e-01 2.300000000000000000e+01
8.249999999999999556e-01 2.400000000000000000e+01
8.249999999999999556e-01 2.500000000000000000e+01
8.249999999999999556e-01 3.000000000000000000e+00
8.249999999999999556e-01 4.000000000000000000e+00
8.249999999999999556e-01 5.000000000000000000e+00
8.249999999999999556e-01 6.000000000000000000e+00
8.249999999999999556e-01 7.000000000000000000e+00
8.249999999999999556e-01 8.000000000000000000e+00
8.249999999999999556e-01 9.000000000000000000e+00
8.375000000000000222e-01 1.000000000000000000e+01
8.375000000000000222e-01 1.100000000000000000e+01
8.375000000000000222e-01 1.200000000000000000e+01
8.375000000000000222e-01 1.300000000000000000e+01
8.375000000000000222e-01 1.400000000000000000e+01
8.375000000000000222e-01 1.500000000000000000e+01
8.375000000000000222e-01 1.600000000000000000e+01
8.375000000000000222e-01 1.700000000000000000e+01
8.375000000000000222e-01 1.800000000000000000e+01
8.375000000000000222e-01 1.900000000000000000e+01
8.375000000000000222e-01 2.000000000000000000e+01
8.375000000000000222e-01 2.100000000000000000e+01
8.375000000000000222e-01 2.200000000000000000e+01
8.375000000000000222e-01 2.300000000000000000e+01
8.375000000000000222e-01 2.400000000000000000e+01
8.375000000000000222e-01 2.500000000000000000e+01
8.375000000000000222e-01 3.000000000000000000e+00
8.375000000000000222e-01 4.000000000000000000e+00
8.375000000000000222e-01 5.000000000000000000e+00
8.375000000000000222e-01 6.000000000000000000e+00
8.375000000000000222e-01 7.000000000000000000e+00
8.375000000000000222e-01 8.000000000000000000e+00
8.375000000000000222e-01 9.000000000000000000e+00
8.499999999999999778e-01 1.000000000000000000e+01
8.499999999999999778e-01 1.100000000000000000e+01
8.499999999999999778e-01 1.200000000000000000e+01
8.499999999999999778e-01 1.300000000000000000e+01
8.499999999999999778e-01 1.400000000000000000e+01
8.499999999999999778e-01 1.500000000000000000e+01
8.499999999999999778e-01 1.600000000000000000e+01
8.499999999999999778e-01 1.700000000000000000e+01
8.499999999999999778e-01 1.800000000000000000e+01
8.499999999999999778e-01 1.900000000000000000e+01
8.499999999999999778e-01 2.000000000000000000e+01
8.499999999999999778e-01 2.100000000000000000e+01
8.499999999999999778e-01 2.200000000000000000e+01
8.499999999999999778e-01 2.300000000000000000e+01
8.499999999999999778e-01 2.400000000000000000e+01
8.499999999999999778e-01 2.500000000000000000e+01
8.499999999999999778e-01 3.000000000000000000e+00
8.499999999999999778e-01 4.000000000000000000e+00
8.499999999999999778e-01 5.000000000000000000e+00
8.499999999999999778e-01 6.000000000000000000e+00
8.499999999999999778e-01 7.000000000000000000e+00
8.499999999999999778e-01 8.000000000000000000e+00
8.499999999999999778e-01 9.000000000000000000e+00
8.625000000000000444e-01 1.000000000000000000e+01
8.625000000000000444e-01 1.100000000000000000e+01
8.625000000000000444e-01 1.200000000000000000e+01
8.625000000000000444e-01 1.300000000000000000e+01
8.625000000000000444e-01 1.400000000000000000e+01
8.625000000000000444e-01 1.500000000000000000e+01
8.625000000000000444e-01 1.600000000000000000e+01
8.625000000000000444e-01 1.700000000000000000e+01
8.625000000000000444e-01 1.800000000000000000e+01
8.625000000000000444e-01 1.900000000000000000e+01
8.625000000000000444e-01 2.000000000000000000e+01
8.625000000000000444e-01 2.100000000000000000e+01
8.625000000000000444e-01 2.200000000000000000e+01
8.625000000000000444e-01 2.300000000000000000e+01
8.625000000000000444e-01 2.400000000000000000e+01
8.625000000000000444e-01 2.500000000000000000e+01
8.625000000000000444e-01 3.000000000000000000e+00
8.625000000000000444e-01 4.000000000000000000e+00
8.625000000000000444e-01 5.000000000000000000e+00
8.625000000000000444e-01 6.000000000000000000e+00
8.625000000000000444e-01 7.000000000000000000e+00
8.625000000000000444e-01 8.000000000000000000e+00
8.625000000000000444e-01 9.000000000000000000e+00
8.750000000000000000e-01 1.000000000000000000e+01
8.750000000000000000e-01 1.100000000000000000e+01
8.750000000000000000e-01 1.200000000000000000e+01
8.750000000000000000e-01 1.300000000000000000e+01
8.750000000000000000e-01 1.400000000000000000e+01
8.750000000000000000e-01 1.500000000000000000e+01
8.750000000000000000e-01 1.600000000000000000e+01
8.750000000000000000e-01 1.700000000000000000e+01
8.750000000000000000e-01 1.800000000000000000e+01
8.750000000000000000e-01 1.900000000000000000e+01
8.750000000000000000e-01 2.000000000000000000e+01
8.750000000000000000e-01 2.100000000000000000e+01
8.750000000000000000e-01 2.200000000000000000e+01
8.750000000000000000e-01 2.300000000000000000e+01
8.750000000000000000e-01 2.400000000000000000e+01
8.750000000000000000e-01 2.500000000000000000e+01
8.750000000000000000e-01 3.000000000000000000e+00
8.750000000000000000e-01 4.000000000000000000e+00
8.750000000000000000e-01 5.000000000000000000e+00
8.750000000000000000e-01 6.000000000000000000e+00
8.750000000000000000e-01 7.000000000000000000e+00
8.750000000000000000e-01 8.000000000000000000e+00
8.750000000000000000e-01 9.000000000000000000e+00
8.874999999999999556e-01 1.000000000000000000e+01
8.874999999999999556e-01 1.100000000000000000e+01
8.874999999999999556e-01 1.200000000000000000e+01
8.874999999999999556e-01 1.300000000000000000e+01
8.874999999999999556e-01 1.400000000000000000e+01
8.874999999999999556e-01 1.500000000000000000e+01
8.874999999999999556e-01 1.600000000000000000e+01
8.874999999999999556e-01 1.700000000000000000e+01
8.874999999999999556e-01 1.800000000000000000e+01
8.874999999999999556e-01 1.900000000000000000e+01
8.874999999999999556e-01 2.000000000000000000e+01
8.874999999999999556e-01 2.100000000000000000e+01
8.874999999999999556e-01 2.200000000000000000e+01
8.874999999999999556e-01 2.300000000000000000e+01
8.874999999999999556e-01 2.400000000000000000e+01
8.874999999999999556e-01 2.500000000000000000e+01
8.874999999999999556e-01 3.000000000000000000e+00
8.874999999999999556e-01 4.000000000000000000e+00
8.874999999999999556e-01 5.000000000000000000e+00
8.874999999999999556e-01 6.000000000000000000e+00
8.874999999999999556e-01 7.000000000000000000e+00
8.874999999999999556e-01 8.000000000000000000e+00
8.874999999999999556e-01 9.000000000000000000e+00
8.000000000000000444e-01 1.000000000000000000e+01
8.000000000000000444e-01 1.100000000000000000e+01
8.000000000000000444e-01 1.200000000000000000e+01
8.000000000000000444e-01 1.300000000000000000e+01
8.000000000000000444e-01 1.400000000000000000e+01
8.000000000000000444e-01 1.500000000000000000e+01
8.000000000000000444e-01 1.600000000000000000e+01
8.000000000000000444e-01 1.700000000000000000e+01
8.000000000000000444e-01 1.800000000000000000e+01
8.000000000000000444e-01 1.900000000000000000e+01
8.000000000000000444e-01 2.000000000000000000e+01
8.000000000000000444e-01 2.100000000000000000e+01
8.000000000000000444e-01 2.200000000000000000e+01
8.000000000000000444e-01 2.300000000000000000e+01
8.000000000000000444e-01 2.400000000000000000e+01
8.000000000000000444e-01 2.500000000000000000e+01
8.000000000000000444e-01 3.000000000000000000e+00
8.000000000000000444e-01 4.000000000000000000e+00
8.000000000000000444e-01 5.000000000000000000e+00
8.000000000000000444e-01 6.000000000000000000e+00
8.000000000000000444e-01 7.000000000000000000e+00
8.000000000000000444e-01 8.000000000000000000e+00
8.000000000000000444e-01 9.000000000000000000e+00
9.124999999999999778e-01 1.000000000000000000e+01
9.124999999999999778e-01 1.100000000000000000e+01
9.124999999999999778e-01 1.200000000000000000e+01
9.124999999999999778e-01 1.300000000000000000e+01
9.124999999999999778e-01 1.400000000000000000e+01
9.124999999999999778e-01 1.500000000000000000e+01
9.124999999999999778e-01 1.600000000000000000e+01
9.124999999999999778e-01 1.700000000000000000e+01
9.124999999999999778e-01 1.800000000000000000e+01
9.124999999999999778e-01 1.900000000000000000e+01
9.124999999999999778e-01 2.000000000000000000e+01
9.124999999999999778e-01 2.100000000000000000e+01
9.124999999999999778e-01 2.200000000000000000e+01
9.124999999999999778e-01 2.300000000000000000e+01
9.124999999999999778e-01 2.400000000000000000e+01
9.124999999999999778e-01 2.500000000000000000e+01
9.124999999999999778e-01 3.000000000000000000e+00
9.124999999999999778e-01 4.000000000000000000e+00
9.124999999999999778e-01 5.000000000000000000e+00
9.124999999999999778e-01 6.000000000000000000e+00
9.124999999999999778e-01 7.000000000000000000e+00
9.124999999999999778e-01 8.000000000000000000e+00
9.124999999999999778e-01 9.000000000000000000e+00
9.250000000000000444e-01 1.000000000000000000e+01
9.250000000000000444e-01 1.100000000000000000e+01
9.250000000000000444e-01 1.200000000000000000e+01
9.250000000000000444e-01 1.300000000000000000e+01
9.250000000000000444e-01 1.400000000000000000e+01
9.250000000000000444e-01 1.500000000000000000e+01
9.250000000000000444e-01 1.600000000000000000e+01
9.250000000000000444e-01 1.700000000000000000e+01
9.250000000000000444e-01 1.800000000000000000e+01
9.250000000000000444e-01 1.900000000000000000e+01
9.250000000000000444e-01 2.000000000000000000e+01
9.250000000000000444e-01 2.100000000000000000e+01
9.250000000000000444e-01 2.200000000000000000e+01
9.250000000000000444e-01 2.300000000000000000e+01
9.250000000000000444e-01 2.400000000000000000e+01
9.250000000000000444e-01 2.500000000000000000e+01
9.250000000000000444e-01 3.000000000000000000e+00
9.250000000000000444e-01 4.000000000000000000e+00
9.250000000000000444e-01 5.000000000000000000e+00
9.250000000000000444e-01 6.000000000000000000e+00
9.250000000000000444e-01 7.000000000000000000e+00
9.250000000000000444e-01 8.000000000000000000e+00
9.250000000000000444e-01 9.000000000000000000e+00
9.375000000000000000e-01 1.000000000000000000e+01
9.375000000000000000e-01 1.100000000000000000e+01
9.375000000000000000e-01 1.200000000000000000e+01
9.375000000000000000e-01 1.300000000000000000e+01
9.375000000000000000e-01 1.400000000000000000e+01
9.375000000000000000e-01 1.500000000000000000e+01
9.375000000000000000e-01 1.600000000000000000e+01
9.375000000000000000e-01 1.700000000000000000e+01
9.375000000000000000e-01 1.800000000000000000e+01
9.375000000000000000e-01 1.900000000000000000e+01
9.375000000000000000e-01 2.000000000000000000e+01
9.375000000000000000e-01 2.100000000000000000e+01
9.375000000000000000e-01 2.200000000000000000e+01
9.375000000000000000e-01 2.300000000000000000e+01
9.375000000000000000e-01 2.400000000000000000e+01
9.375000000000000000e-01 2.500000000000000000e+01
9.375000000000000000e-01 3.000000000000000000e+00
9.375000000000000000e-01 4.000000000000000000e+00
9.375000000000000000e-01 5.000000000000000000e+00
9.375000000000000000e-01 6.000000000000000000e+00
9.375000000000000000e-01 7.000000000000000000e+00
9.375000000000000000e-01 8.000000000000000000e+00
9.375000000000000000e-01 9.000000000000000000e+00
9.499999999999999556e-01 1.000000000000000000e+01
9.499999999999999556e-01 1.100000000000000000e+01
9.499999999999999556e-01 1.200000000000000000e+01
9.499999999999999556e-01 1.300000000000000000e+01
9.499999999999999556e-01 1.400000000000000000e+01
9.499999999999999556e-01 1.500000000000000000e+01
9.499999999999999556e-01 1.600000000000000000e+01
9.499999999999999556e-01 1.700000000000000000e+01
9.499999999999999556e-01 1.800000000000000000e+01
9.499999999999999556e-01 1.900000000000000000e+01
9.499999999999999556e-01 2.000000000000000000e+01
9.499999999999999556e-01 2.100000000000000000e+01
9.499999999999999556e-01 2.200000000000000000e+01
9.499999999999999556e-01 2.300000000000000000e+01
9.499999999999999556e-01 2.400000000000000000e+01
9.499999999999999556e-01 2.500000000000000000e+01
9.499999999999999556e-01 3.000000000000000000e+00
9.499999999999999556e-01 4.000000000000000000e+00
9.499999999999999556e-01 5.000000000000000000e+00
9.499999999999999556e-01 6.000000000000000000e+00
9.499999999999999556e-01 7.000000000000000000e+00
9.499999999999999556e-01 8.000000000000000000e+00
9.499999999999999556e-01 9.000000000000000000e+00
9.625000000000000222e-01 1.000000000000000000e+01
9.625000000000000222e-01 1.100000000000000000e+01
9.625000000000000222e-01 1.200000000000000000e+01
9.625000000000000222e-01 1.300000000000000000e+01
9.625000000000000222e-01 1.400000000000000000e+01
9.625000000000000222e-01 1.500000000000000000e+01
9.625000000000000222e-01 1.600000000000000000e+01
9.625000000000000222e-01 1.700000000000000000e+01
9.625000000000000222e-01 1.800000000000000000e+01
9.625000000000000222e-01 1.900000000000000000e+01
9.625000000000000222e-01 2.000000000000000000e+01
9.625000000000000222e-01 2.100000000000000000e+01
9.625000000000000222e-01 2.200000000000000000e+01
9.625000000000000222e-01 2.300000000000000000e+01
9.625000000000000222e-01 2.400000000000000000e+01
9.625000000000000222e-01 2.500000000000000000e+01
9.625000000000000222e-01 3.000000000000000000e+00
9.625000000000000222e-01 4.000000000000000000e+00
9.625000000000000222e-01 5.000000000000000000e+00
9.625000000000000222e-01 6.000000000000000000e+00
9.625000000000000222e-01 7.000000000000000000e+00
9.625000000000000222e-01 8.000000000000000000e+00
9.625000000000000222e-01 9.000000000000000000e+00
9.749999999999999778e-01 1.000000000000000000e+01
9.749999999999999778e-01 1.100000000000000000e+01
9.749999999999999778e-01 1.200000000000000000e+01
9.749999999999999778e-01 1.300000000000000000e+01
9.749999999999999778e-01 1.400000000000000000e+01
9.749999999999999778e-01 1.500000000000000000e+01
9.749999999999999778e-01 1.600000000000000000e+01
9.749999999999999778e-01 1.700000000000000000e+01
9.749999999999999778e-01 1.800000000000000000e+01
9.749999999999999778e-01 1.900000000000000000e+01
9.749999999999999778e-01 2.000000000000000000e+01
9.749999999999999778e-01 2.100000000000000000e+01
9.749999999999999778e-01 2.200000000000000000e+01
9.749999999999999778e-01 2.300000000000000000e+01
9.749999999999999778e-01 2.400000000000000000e+01
9.749999999999999778e-01 2.500000000000000000e+01
9.749999999999999778e-01 3.000000000000000000e+00
9.749999999999999778e-01 4.000000000000000000e+00
9.749999999999999778e-01 5.000000000000000000e+00
9.749999999999999778e-01 6.000000000000000000e+00
9.749999999999999778e-01 7.000000000000000000e+00
9.749999999999999778e-01 8.000000000000000000e+00
9.749999999999999778e-01 9.000000000000000000e+00
9.875000000000000444e-01 1.000000000000000000e+01
9.875000000000000444e-01 1.100000000000000000e+01
9.875000000000000444e-01 1.200000000000000000e+01
9.875000000000000444e-01 1.300000000000000000e+01
9.875000000000000444e-01 1.400000000000000000e+01
9.875000000000000444e-01 1.500000000000000000e+01
9.875000000000000444e-01 1.600000000000000000e+01
9.875000000000000444e-01 1.700000000000000000e+01
9.875000000000000444e-01 1.800000000000000000e+01
9.875000000000000444e-01 1.900000000000000000e+01
9.875000000000000444e-01 2.000000000000000000e+01
9.875000000000000444e-01 2.100000000000000000e+01
9.875000000000000444e-01 2.200000000000000000e+01
9.875000000000000444e-01 2.300000000000000000e+01
9.875000000000000444e-01 2.400000000000000000e+01
9.875000000000000444e-01 2.500000000000000000e+01
9.875000000000000444e-01 3.000000000000000000e+00
9.875000000000000444e-01 4.000000000000000000e+00
9.875000000000000444e-01 5.000000000000000000e+00
9.875000000000000444e-01 6.000000000000000000e+00
9.875000000000000444e-01 7.000000000000000000e+00
9.875000000000000444e-01 8.000000000000000000e+00
9.875000000000000444e-01 9.000000000000000000e+00
9.000000000000000222e-01 1.000000000000000000e+01
9.000000000000000222e-01 1.100000000000000000e+01
9.000000000000000222e-01 1.200000000000000000e+01
9.000000000000000222e-01 1.300000000000000000e+01
9.000000000000000222e-01 1.400000000000000000e+01
9.000000000000000222e-01 1.500000000000000000e+01
9.000000000000000222e-01 1.600000000000000000e+01
9.000000000000000222e-01 1.700000000000000000e+01
9.000000000000000222e-01 1.800000000000000000e+01
9.000000000000000222e-01 1.900000000000000000e+01
9.000000000000000222e-01 2.000000000000000000e+01
9.000000000000000222e-01 2.100000000000000000e+01
9.000000000000000222e-01 2.200000000000000000e+01
9.000000000000000222e-01 2.300000000000000000e+01
9.000000000000000222e-01 2.400000000000000000e+01
9.000000000000000222e-01 2.500000000000000000e+01
9.000000000000000222e-01 3.000000000000000000e+00
9.000000000000000222e-01 4.000000000000000000e+00
9.000000000000000222e-01 5.000000000000000000e+00
9.000000000000000222e-01 6.000000000000000000e+00
9.000000000000000222e-01 7.000000000000000000e+00
9.000000000000000222e-01 8.000000000000000000e+00
9.000000000000000222e-01 9.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+01
1.000000000000000000e+00 1.100000000000000000e+01
1.000000000000000000e+00 1.200000000000000000e+01
1.000000000000000000e+00 1.300000000000000000e+01
1.000000000000000000e+00 1.400000000000000000e+01
1.000000000000000000e+00 1.500000000000000000e+01
1.000000000000000000e+00 1.600000000000000000e+01
1.000000000000000000e+00 1.700000000000000000e+01
1.000000000000000000e+00 1.800000000000000000e+01
1.000000000000000000e+00 1.900000000000000000e+01
1.000000000000000000e+00 2.000000000000000000e+01
1.000000000000000000e+00 2.100000000000000000e+01
1.000000000000000000e+00 2.200000000000000000e+01
1.000000000000000000e+00 2.300000000000000000e+01
1.000000000000000000e+00 2.400000000000000000e+01
1.000000000000000000e+00 2.500000000000000000e+01
1.000000000000000000e+00 3.000000000000000000e+00
1.000000000000000000e+00 4.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e+00
1.000000000000000000e+00 6.000000000000000000e+00
1.000000000000000000e+00 7.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000000e+00
1.000000000000000000e+00 9.000000000000000000e+00


==> plots/cube_real_random_alpha1by16_stable.dat <==
theta k
3.125000000000000000e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.375000000000000222e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.624999999999999889e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.875000000000000111e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
4.124999999999999778e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.375000000000000000e-01 1.000000000000000000e+00
4.375000000000000000e-01 2.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.500000000000000111e-01 2.000000000000000000e+00
4.625000000000000222e-01 1.000000000000000000e+00
4.625000000000000222e-01 2.000000000000000000e+00
4.625000000000000222e-01 3.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.749999999999999778e-01 2.000000000000000000e+00
4.749999999999999778e-01 3.000000000000000000e+00
4.749999999999999778e-01 4.000000000000000000e+00
4.874999999999999889e-01 1.000000000000000000e+00
4.874999999999999889e-01 2.000000000000000000e+00
4.874999999999999889e-01 3.000000000000000000e+00
4.874999999999999889e-01 4.000000000000000000e+00
4.874999999999999889e-01 5.000000000000000000e+00
4.874999999999999889e-01 6.000000000000000000e+00
4.874999999999999889e-01 7.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
5.124999999999999556e-01 1.000000000000000000e+00
5.124999999999999556e-01 2.000000000000000000e+00
5.124999999999999556e-01 3.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.250000000000000222e-01 2.000000000000000000e+00
5.374999999999999778e-01 1.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.625000000000000000e-01 1.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.875000000000000222e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.000000000000000000e+00
5.000000000000000000e-01 3.000000000000000000e+00
5.000000000000000000e-01 4.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e+00
5.000000000000000000e-01 6.000000000000000000e+00
5.000000000000000000e-01 7.000000000000000000e+00
5.000000000000000000e-01 8.000000000000000000e+00
6.125000000000000444e-01 1.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00


==> plots/cube_real_random_alpha1by16_unstable.dat <==
theta k
1.250000000000000069e-02 1.000000000000000000e+01
1.250000000000000069e-02 1.100000000000000000e+01
1.250000000000000069e-02 1.200000000000000000e+01
1.250000000000000069e-02 1.000000000000000000e+00
1.250000000000000069e-02 2.000000000000000000e+00
1.250000000000000069e-02 3.000000000000000000e+00
1.250000000000000069e-02 4.000000000000000000e+00
1.250000000000000069e-02 5.000000000000000000e+00
1.250000000000000069e-02 6.000000000000000000e+00
1.250000000000000069e-02 7.000000000000000000e+00
1.250000000000000069e-02 8.000000000000000000e+00
1.250000000000000069e-02 9.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+01
2.500000000000000139e-02 1.100000000000000000e+01
2.500000000000000139e-02 1.200000000000000000e+01
2.500000000000000139e-02 1.000000000000000000e+00
2.500000000000000139e-02 2.000000000000000000e+00
2.500000000000000139e-02 3.000000000000000000e+00
2.500000000000000139e-02 4.000000000000000000e+00
2.500000000000000139e-02 5.000000000000000000e+00
2.500000000000000139e-02 6.000000000000000000e+00
2.500000000000000139e-02 7.000000000000000000e+00
2.500000000000000139e-02 8.000000000000000000e+00
2.500000000000000139e-02 9.000000000000000000e+00
3.749999999999999861e-02 1.000000000000000000e+01
3.749999999999999861e-02 1.100000000000000000e+01
3.749999999999999861e-02 1.200000000000000000e+01
3.749999999999999861e-02 1.000000000000000000e+00
3.749999999999999861e-02 2.000000000000000000e+00
3.749999999999999861e-02 3.000000000000000000e+00
3.749999999999999861e-02 4.000000000000000000e+00
3.749999999999999861e-02 5.000000000000000000e+00
3.749999999999999861e-02 6.000000000000000000e+00
3.749999999999999861e-02 7.000000000000000000e+00
3.749999999999999861e-02 8.000000000000000000e+00
3.749999999999999861e-02 9.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+01
5.000000000000000278e-02 1.100000000000000000e+01
5.000000000000000278e-02 1.200000000000000000e+01
5.000000000000000278e-02 1.000000000000000000e+00
5.000000000000000278e-02 2.000000000000000000e+00
5.000000000000000278e-02 3.000000000000000000e+00
5.000000000000000278e-02 4.000000000000000000e+00
5.000000000000000278e-02 5.000000000000000000e+00
5.000000000000000278e-02 6.000000000000000000e+00
5.000000000000000278e-02 7.000000000000000000e+00
5.000000000000000278e-02 8.000000000000000000e+00
5.000000000000000278e-02 9.000000000000000000e+00
6.250000000000000000e-02 1.000000000000000000e+01
6.250000000000000000e-02 1.100000000000000000e+01
6.250000000000000000e-02 1.200000000000000000e+01
6.250000000000000000e-02 1.000000000000000000e+00
6.250000000000000000e-02 2.000000000000000000e+00
6.250000000000000000e-02 3.000000000000000000e+00
6.250000000000000000e-02 4.000000000000000000e+00
6.250000000000000000e-02 5.000000000000000000e+00
6.250000000000000000e-02 6.000000000000000000e+00
6.250000000000000000e-02 7.000000000000000000e+00
6.250000000000000000e-02 8.000000000000000000e+00
6.250000000000000000e-02 9.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+01
7.499999999999999722e-02 1.100000000000000000e+01
7.499999999999999722e-02 1.200000000000000000e+01
7.499999999999999722e-02 1.000000000000000000e+00
7.499999999999999722e-02 2.000000000000000000e+00
7.499999999999999722e-02 3.000000000000000000e+00
7.499999999999999722e-02 4.000000000000000000e+00
7.499999999999999722e-02 5.000000000000000000e+00
7.499999999999999722e-02 6.000000000000000000e+00
7.499999999999999722e-02 7.000000000000000000e+00
7.499999999999999722e-02 8.000000000000000000e+00
7.499999999999999722e-02 9.000000000000000000e+00
8.749999999999999445e-02 1.000000000000000000e+01
8.749999999999999445e-02 1.100000000000000000e+01
8.749999999999999445e-02 1.200000000000000000e+01
8.749999999999999445e-02 1.000000000000000000e+00
8.749999999999999445e-02 2.000000000000000000e+00
8.749999999999999445e-02 3.000000000000000000e+00
8.749999999999999445e-02 4.000000000000000000e+00
8.749999999999999445e-02 5.000000000000000000e+00
8.749999999999999445e-02 6.000000000000000000e+00
8.749999999999999445e-02 7.000000000000000000e+00
8.749999999999999445e-02 8.000000000000000000e+00
8.749999999999999445e-02 9.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+01
0.000000000000000000e+00 1.100000000000000000e+01
0.000000000000000000e+00 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+00
1.125000000000000028e-01 1.000000000000000000e+01
1.125000000000000028e-01 1.100000000000000000e+01
1.125000000000000028e-01 1.200000000000000000e+01
1.125000000000000028e-01 1.000000000000000000e+00
1.125000000000000028e-01 2.000000000000000000e+00
1.125000000000000028e-01 3.000000000000000000e+00
1.125000000000000028e-01 4.000000000000000000e+00
1.125000000000000028e-01 5.000000000000000000e+00
1.125000000000000028e-01 6.000000000000000000e+00
1.125000000000000028e-01 7.000000000000000000e+00
1.125000000000000028e-01 8.000000000000000000e+00
1.125000000000000028e-01 9.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+01
1.250000000000000000e-01 1.100000000000000000e+01
1.250000000000000000e-01 1.200000000000000000e+01
1.250000000000000000e-01 1.000000000000000000e+00
1.250000000000000000e-01 2.000000000000000000e+00
1.250000000000000000e-01 3.000000000000000000e+00
1.250000000000000000e-01 4.000000000000000000e+00
1.250000000000000000e-01 5.000000000000000000e+00
1.250000000000000000e-01 6.000000000000000000e+00
1.250000000000000000e-01 7.000000000000000000e+00
1.250000000000000000e-01 8.000000000000000000e+00
1.250000000000000000e-01 9.000000000000000000e+00
1.375000000000000111e-01 1.000000000000000000e+01
1.375000000000000111e-01 1.100000000000000000e+01
1.375000000000000111e-01 1.200000000000000000e+01
1.375000000000000111e-01 1.000000000000000000e+00
1.375000000000000111e-01 2.000000000000000000e+00
1.375000000000000111e-01 3.000000000000000000e+00
1.375000000000000111e-01 4.000000000000000000e+00
1.375000000000000111e-01 5.000000000000000000e+00
1.375000000000000111e-01 6.000000000000000000e+00
1.375000000000000111e-01 7.000000000000000000e+00
1.375000000000000111e-01 8.000000000000000000e+00
1.375000000000000111e-01 9.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+01
1.499999999999999944e-01 1.100000000000000000e+01
1.499999999999999944e-01 1.200000000000000000e+01
1.499999999999999944e-01 1.000000000000000000e+00
1.499999999999999944e-01 2.000000000000000000e+00
1.499999999999999944e-01 3.000000000000000000e+00
1.499999999999999944e-01 4.000000000000000000e+00
1.499999999999999944e-01 5.000000000000000000e+00
1.499999999999999944e-01 6.000000000000000000e+00
1.499999999999999944e-01 7.000000000000000000e+00
1.499999999999999944e-01 8.000000000000000000e+00
1.499999999999999944e-01 9.000000000000000000e+00
1.625000000000000056e-01 1.000000000000000000e+01
1.625000000000000056e-01 1.100000000000000000e+01
1.625000000000000056e-01 1.200000000000000000e+01
1.625000000000000056e-01 1.000000000000000000e+00
1.625000000000000056e-01 2.000000000000000000e+00
1.625000000000000056e-01 3.000000000000000000e+00
1.625000000000000056e-01 4.000000000000000000e+00
1.625000000000000056e-01 5.000000000000000000e+00
1.625000000000000056e-01 6.000000000000000000e+00
1.625000000000000056e-01 7.000000000000000000e+00
1.625000000000000056e-01 8.000000000000000000e+00
1.625000000000000056e-01 9.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+01
1.749999999999999889e-01 1.100000000000000000e+01
1.749999999999999889e-01 1.200000000000000000e+01
1.749999999999999889e-01 1.000000000000000000e+00
1.749999999999999889e-01 2.000000000000000000e+00
1.749999999999999889e-01 3.000000000000000000e+00
1.749999999999999889e-01 4.000000000000000000e+00
1.749999999999999889e-01 5.000000000000000000e+00
1.749999999999999889e-01 6.000000000000000000e+00
1.749999999999999889e-01 7.000000000000000000e+00
1.749999999999999889e-01 8.000000000000000000e+00
1.749999999999999889e-01 9.000000000000000000e+00
1.875000000000000000e-01 1.000000000000000000e+01
1.875000000000000000e-01 1.100000000000000000e+01
1.875000000000000000e-01 1.200000000000000000e+01
1.875000000000000000e-01 1.000000000000000000e+00
1.875000000000000000e-01 2.000000000000000000e+00
1.875000000000000000e-01 3.000000000000000000e+00
1.875000000000000000e-01 4.000000000000000000e+00
1.875000000000000000e-01 5.000000000000000000e+00
1.875000000000000000e-01 6.000000000000000000e+00
1.875000000000000000e-01 7.000000000000000000e+00
1.875000000000000000e-01 8.000000000000000000e+00
1.875000000000000000e-01 9.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+01
1.000000000000000056e-01 1.100000000000000000e+01
1.000000000000000056e-01 1.200000000000000000e+01
1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000056e-01 2.000000000000000000e+00
1.000000000000000056e-01 3.000000000000000000e+00
1.000000000000000056e-01 4.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000000e+00
1.000000000000000056e-01 6.000000000000000000e+00
1.000000000000000056e-01 7.000000000000000000e+00
1.000000000000000056e-01 8.000000000000000000e+00
1.000000000000000056e-01 9.000000000000000000e+00
2.124999999999999944e-01 1.000000000000000000e+01
2.124999999999999944e-01 1.100000000000000000e+01
2.124999999999999944e-01 1.200000000000000000e+01
2.124999999999999944e-01 1.000000000000000000e+00
2.124999999999999944e-01 2.000000000000000000e+00
2.124999999999999944e-01 3.000000000000000000e+00
2.124999999999999944e-01 4.000000000000000000e+00
2.124999999999999944e-01 5.000000000000000000e+00
2.124999999999999944e-01 6.000000000000000000e+00
2.124999999999999944e-01 7.000000000000000000e+00
2.124999999999999944e-01 8.000000000000000000e+00
2.124999999999999944e-01 9.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+01
2.250000000000000056e-01 1.100000000000000000e+01
2.250000000000000056e-01 1.200000000000000000e+01
2.250000000000000056e-01 1.000000000000000000e+00
2.250000000000000056e-01 2.000000000000000000e+00
2.250000000000000056e-01 3.000000000000000000e+00
2.250000000000000056e-01 4.000000000000000000e+00
2.250000000000000056e-01 5.000000000000000000e+00
2.250000000000000056e-01 6.000000000000000000e+00
2.250000000000000056e-01 7.000000000000000000e+00
2.250000000000000056e-01 8.000000000000000000e+00
2.250000000000000056e-01 9.000000000000000000e+00
2.374999999999999889e-01 1.000000000000000000e+01
2.374999999999999889e-01 1.100000000000000000e+01
2.374999999999999889e-01 1.200000000000000000e+01
2.374999999999999889e-01 1.000000000000000000e+00
2.374999999999999889e-01 2.000000000000000000e+00
2.374999999999999889e-01 3.000000000000000000e+00
2.374999999999999889e-01 4.000000000000000000e+00
2.374999999999999889e-01 5.000000000000000000e+00
2.374999999999999889e-01 6.000000000000000000e+00
2.374999999999999889e-01 7.000000000000000000e+00
2.374999999999999889e-01 8.000000000000000000e+00
2.374999999999999889e-01 9.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+01
2.500000000000000000e-01 1.100000000000000000e+01
2.500000000000000000e-01 1.200000000000000000e+01
2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e-01 2.000000000000000000e+00
2.500000000000000000e-01 3.000000000000000000e+00
2.500000000000000000e-01 4.000000000000000000e+00
2.500000000000000000e-01 5.000000000000000000e+00
2.500000000000000000e-01 6.000000000000000000e+00
2.500000000000000000e-01 7.000000000000000000e+00
2.500000000000000000e-01 8.000000000000000000e+00
2.500000000000000000e-01 9.000000000000000000e+00
2.625000000000000111e-01 1.000000000000000000e+01
2.625000000000000111e-01 1.100000000000000000e+01
2.625000000000000111e-01 1.200000000000000000e+01
2.625000000000000111e-01 1.000000000000000000e+00
2.625000000000000111e-01 2.000000000000000000e+00
2.625000000000000111e-01 3.000000000000000000e+00
2.625000000000000111e-01 4.000000000000000000e+00
2.625000000000000111e-01 5.000000000000000000e+00
2.625000000000000111e-01 6.000000000000000000e+00
2.625000000000000111e-01 7.000000000000000000e+00
2.625000000000000111e-01 8.000000000000000000e+00
2.625000000000000111e-01 9.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+01
2.750000000000000222e-01 1.100000000000000000e+01
2.750000000000000222e-01 1.200000000000000000e+01
2.750000000000000222e-01 1.000000000000000000e+00
2.750000000000000222e-01 2.000000000000000000e+00
2.750000000000000222e-01 3.000000000000000000e+00
2.750000000000000222e-01 4.000000000000000000e+00
2.750000000000000222e-01 5.000000000000000000e+00
2.750000000000000222e-01 6.000000000000000000e+00
2.750000000000000222e-01 7.000000000000000000e+00
2.750000000000000222e-01 8.000000000000000000e+00
2.750000000000000222e-01 9.000000000000000000e+00
2.874999999999999778e-01 1.000000000000000000e+01
2.874999999999999778e-01 1.100000000000000000e+01
2.874999999999999778e-01 1.200000000000000000e+01
2.874999999999999778e-01 1.000000000000000000e+00
2.874999999999999778e-01 2.000000000000000000e+00
2.874999999999999778e-01 3.000000000000000000e+00
2.874999999999999778e-01 4.000000000000000000e+00
2.874999999999999778e-01 5.000000000000000000e+00
2.874999999999999778e-01 6.000000000000000000e+00
2.874999999999999778e-01 7.000000000000000000e+00
2.874999999999999778e-01 8.000000000000000000e+00
2.874999999999999778e-01 9.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+01
2.000000000000000111e-01 1.100000000000000000e+01
2.000000000000000111e-01 1.200000000000000000e+01
2.000000000000000111e-01 1.000000000000000000e+00
2.000000000000000111e-01 2.000000000000000000e+00
2.000000000000000111e-01 3.000000000000000000e+00
2.000000000000000111e-01 4.000000000000000000e+00
2.000000000000000111e-01 5.000000000000000000e+00
2.000000000000000111e-01 6.000000000000000000e+00
2.000000000000000111e-01 7.000000000000000000e+00
2.000000000000000111e-01 8.000000000000000000e+00
2.000000000000000111e-01 9.000000000000000000e+00
3.125000000000000000e-01 1.000000000000000000e+01
3.125000000000000000e-01 1.100000000000000000e+01
3.125000000000000000e-01 1.200000000000000000e+01
3.125000000000000000e-01 2.000000000000000000e+00
3.125000000000000000e-01 3.000000000000000000e+00
3.125000000000000000e-01 4.000000000000000000e+00
3.125000000000000000e-01 5.000000000000000000e+00
3.125000000000000000e-01 6.000000000000000000e+00
3.125000000000000000e-01 7.000000000000000000e+00
3.125000000000000000e-01 8.000000000000000000e+00
3.125000000000000000e-01 9.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+01
3.250000000000000111e-01 1.100000000000000000e+01
3.250000000000000111e-01 1.200000000000000000e+01
3.250000000000000111e-01 2.000000000000000000e+00
3.250000000000000111e-01 3.000000000000000000e+00
3.250000000000000111e-01 4.000000000000000000e+00
3.250000000000000111e-01 5.000000000000000000e+00
3.250000000000000111e-01 6.000000000000000000e+00
3.250000000000000111e-01 7.000000000000000000e+00
3.250000000000000111e-01 8.000000000000000000e+00
3.250000000000000111e-01 9.000000000000000000e+00
3.375000000000000222e-01 1.000000000000000000e+01
3.375000000000000222e-01 1.100000000000000000e+01
3.375000000000000222e-01 1.200000000000000000e+01
3.375000000000000222e-01 2.000000000000000000e+00
3.375000000000000222e-01 3.000000000000000000e+00
3.375000000000000222e-01 4.000000000000000000e+00
3.375000000000000222e-01 5.000000000000000000e+00
3.375000000000000222e-01 6.000000000000000000e+00
3.375000000000000222e-01 7.000000000000000000e+00
3.375000000000000222e-01 8.000000000000000000e+00
3.375000000000000222e-01 9.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+01
3.499999999999999778e-01 1.100000000000000000e+01
3.499999999999999778e-01 1.200000000000000000e+01
3.499999999999999778e-01 2.000000000000000000e+00
3.499999999999999778e-01 3.000000000000000000e+00
3.499999999999999778e-01 4.000000000000000000e+00
3.499999999999999778e-01 5.000000000000000000e+00
3.499999999999999778e-01 6.000000000000000000e+00
3.499999999999999778e-01 7.000000000000000000e+00
3.499999999999999778e-01 8.000000000000000000e+00
3.499999999999999778e-01 9.000000000000000000e+00
3.624999999999999889e-01 1.000000000000000000e+01
3.624999999999999889e-01 1.100000000000000000e+01
3.624999999999999889e-01 1.200000000000000000e+01
3.624999999999999889e-01 2.000000000000000000e+00
3.624999999999999889e-01 3.000000000000000000e+00
3.624999999999999889e-01 4.000000000000000000e+00
3.624999999999999889e-01 5.000000000000000000e+00
3.624999999999999889e-01 6.000000000000000000e+00
3.624999999999999889e-01 7.000000000000000000e+00
3.624999999999999889e-01 8.000000000000000000e+00
3.624999999999999889e-01 9.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+01
3.750000000000000000e-01 1.100000000000000000e+01
3.750000000000000000e-01 1.200000000000000000e+01
3.750000000000000000e-01 2.000000000000000000e+00
3.750000000000000000e-01 3.000000000000000000e+00
3.750000000000000000e-01 4.000000000000000000e+00
3.750000000000000000e-01 5.000000000000000000e+00
3.750000000000000000e-01 6.000000000000000000e+00
3.750000000000000000e-01 7.000000000000000000e+00
3.750000000000000000e-01 8.000000000000000000e+00
3.750000000000000000e-01 9.000000000000000000e+00
3.875000000000000111e-01 1.000000000000000000e+01
3.875000000000000111e-01 1.100000000000000000e+01
3.875000000000000111e-01 1.200000000000000000e+01
3.875000000000000111e-01 2.000000000000000000e+00
3.875000000000000111e-01 3.000000000000000000e+00
3.875000000000000111e-01 4.000000000000000000e+00
3.875000000000000111e-01 5.000000000000000000e+00
3.875000000000000111e-01 6.000000000000000000e+00
3.875000000000000111e-01 7.000000000000000000e+00
3.875000000000000111e-01 8.000000000000000000e+00
3.875000000000000111e-01 9.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+01
2.999999999999999889e-01 1.100000000000000000e+01
2.999999999999999889e-01 1.200000000000000000e+01
2.999999999999999889e-01 2.000000000000000000e+00
2.999999999999999889e-01 3.000000000000000000e+00
2.999999999999999889e-01 4.000000000000000000e+00
2.999999999999999889e-01 5.000000000000000000e+00
2.999999999999999889e-01 6.000000000000000000e+00
2.999999999999999889e-01 7.000000000000000000e+00
2.999999999999999889e-01 8.000000000000000000e+00
2.999999999999999889e-01 9.000000000000000000e+00
4.124999999999999778e-01 1.000000000000000000e+01
4.124999999999999778e-01 1.100000000000000000e+01
4.124999999999999778e-01 1.200000000000000000e+01
4.124999999999999778e-01 2.000000000000000000e+00
4.124999999999999778e-01 3.000000000000000000e+00
4.124999999999999778e-01 4.000000000000000000e+00
4.124999999999999778e-01 5.000000000000000000e+00
4.124999999999999778e-01 6.000000000000000000e+00
4.124999999999999778e-01 7.000000000000000000e+00
4.124999999999999778e-01 8.000000000000000000e+00
4.124999999999999778e-01 9.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+01
4.249999999999999889e-01 1.100000000000000000e+01
4.249999999999999889e-01 1.200000000000000000e+01
4.249999999999999889e-01 2.000000000000000000e+00
4.249999999999999889e-01 3.000000000000000000e+00
4.249999999999999889e-01 4.000000000000000000e+00
4.249999999999999889e-01 5.000000000000000000e+00
4.249999999999999889e-01 6.000000000000000000e+00
4.249999999999999889e-01 7.000000000000000000e+00
4.249999999999999889e-01 8.000000000000000000e+00
4.249999999999999889e-01 9.000000000000000000e+00
4.375000000000000000e-01 1.000000000000000000e+01
4.375000000000000000e-01 1.100000000000000000e+01
4.375000000000000000e-01 1.200000000000000000e+01
4.375000000000000000e-01 3.000000000000000000e+00
4.375000000000000000e-01 4.000000000000000000e+00
4.375000000000000000e-01 5.000000000000000000e+00
4.375000000000000000e-01 6.000000000000000000e+00
4.375000000000000000e-01 7.000000000000000000e+00
4.375000000000000000e-01 8.000000000000000000e+00
4.375000000000000000e-01 9.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+01
4.500000000000000111e-01 1.100000000000000000e+01
4.500000000000000111e-01 1.200000000000000000e+01
4.500000000000000111e-01 3.000000000000000000e+00
4.500000000000000111e-01 4.000000000000000000e+00
4.500000000000000111e-01 5.000000000000000000e+00
4.500000000000000111e-01 6.000000000000000000e+00
4.500000000000000111e-01 7.000000000000000000e+00
4.500000000000000111e-01 8.000000000000000000e+00
4.500000000000000111e-01 9.000000000000000000e+00
4.625000000000000222e-01 1.000000000000000000e+01
4.625000000000000222e-01 1.100000000000000000e+01
4.625000000000000222e-01 1.200000000000000000e+01
4.625000000000000222e-01 4.000000000000000000e+00
4.625000000000000222e-01 5.000000000000000000e+00
4.625000000000000222e-01 6.000000000000000000e+00
4.625000000000000222e-01 7.000000000000000000e+00
4.625000000000000222e-01 8.000000000000000000e+00
4.625000000000000222e-01 9.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+01
4.749999999999999778e-01 1.100000000000000000e+01
4.749999999999999778e-01 1.200000000000000000e+01
4.749999999999999778e-01 5.000000000000000000e+00
4.749999999999999778e-01 6.000000000000000000e+00
4.749999999999999778e-01 7.000000000000000000e+00
4.749999999999999778e-01 8.000000000000000000e+00
4.749999999999999778e-01 9.000000000000000000e+00
4.874999999999999889e-01 1.000000000000000000e+01
4.874999999999999889e-01 1.100000000000000000e+01
4.874999999999999889e-01 1.200000000000000000e+01
4.874999999999999889e-01 8.000000000000000000e+00
4.874999999999999889e-01 9.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+01
4.000000000000000222e-01 1.100000000000000000e+01
4.000000000000000222e-01 1.200000000000000000e+01
4.000000000000000222e-01 2.000000000000000000e+00
4.000000000000000222e-01 3.000000000000000000e+00
4.000000000000000222e-01 4.000000000000000000e+00
4.000000000000000222e-01 5.000000000000000000e+00
4.000000000000000222e-01 6.000000000000000000e+00
4.000000000000000222e-01 7.000000000000000000e+00
4.000000000000000222e-01 8.000000000000000000e+00
4.000000000000000222e-01 9.000000000000000000e+00
5.124999999999999556e-01 1.000000000000000000e+01
5.124999999999999556e-01 1.100000000000000000e+01
5.124999999999999556e-01 1.200000000000000000e+01
5.124999999999999556e-01 4.000000000000000000e+00
5.124999999999999556e-01 5.000000000000000000e+00
5.124999999999999556e-01 6.000000000000000000e+00
5.124999999999999556e-01 7.000000000000000000e+00
5.124999999999999556e-01 8.000000000000000000e+00
5.124999999999999556e-01 9.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+01
5.250000000000000222e-01 1.100000000000000000e+01
5.250000000000000222e-01 1.200000000000000000e+01
5.250000000000000222e-01 3.000000000000000000e+00
5.250000000000000222e-01 4.000000000000000000e+00
5.250000000000000222e-01 5.000000000000000000e+00
5.250000000000000222e-01 6.000000000000000000e+00
5.250000000000000222e-01 7.000000000000000000e+00
5.250000000000000222e-01 8.000000000000000000e+00
5.250000000000000222e-01 9.000000000000000000e+00
5.374999999999999778e-01 1.000000000000000000e+01
5.374999999999999778e-01 1.100000000000000000e+01
5.374999999999999778e-01 1.200000000000000000e+01
5.374999999999999778e-01 2.000000000000000000e+00
5.374999999999999778e-01 3.000000000000000000e+00
5.374999999999999778e-01 4.000000000000000000e+00
5.374999999999999778e-01 5.000000000000000000e+00
5.374999999999999778e-01 6.000000000000000000e+00
5.374999999999999778e-01 7.000000000000000000e+00
5.374999999999999778e-01 8.000000000000000000e+00
5.374999999999999778e-01 9.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+01
5.500000000000000444e-01 1.100000000000000000e+01
5.500000000000000444e-01 1.200000000000000000e+01
5.500000000000000444e-01 2.000000000000000000e+00
5.500000000000000444e-01 3.000000000000000000e+00
5.500000000000000444e-01 4.000000000000000000e+00
5.500000000000000444e-01 5.000000000000000000e+00
5.500000000000000444e-01 6.000000000000000000e+00
5.500000000000000444e-01 7.000000000000000000e+00
5.500000000000000444e-01 8.000000000000000000e+00
5.500000000000000444e-01 9.000000000000000000e+00
5.625000000000000000e-01 1.000000000000000000e+01
5.625000000000000000e-01 1.100000000000000000e+01
5.625000000000000000e-01 1.200000000000000000e+01
5.625000000000000000e-01 2.000000000000000000e+00
5.625000000000000000e-01 3.000000000000000000e+00
5.625000000000000000e-01 4.000000000000000000e+00
5.625000000000000000e-01 5.000000000000000000e+00
5.625000000000000000e-01 6.000000000000000000e+00
5.625000000000000000e-01 7.000000000000000000e+00
5.625000000000000000e-01 8.000000000000000000e+00
5.625000000000000000e-01 9.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+01
5.749999999999999556e-01 1.100000000000000000e+01
5.749999999999999556e-01 1.200000000000000000e+01
5.749999999999999556e-01 2.000000000000000000e+00
5.749999999999999556e-01 3.000000000000000000e+00
5.749999999999999556e-01 4.000000000000000000e+00
5.749999999999999556e-01 5.000000000000000000e+00
5.749999999999999556e-01 6.000000000000000000e+00
5.749999999999999556e-01 7.000000000000000000e+00
5.749999999999999556e-01 8.000000000000000000e+00
5.749999999999999556e-01 9.000000000000000000e+00
5.875000000000000222e-01 1.000000000000000000e+01
5.875000000000000222e-01 1.100000000000000000e+01
5.875000000000000222e-01 1.200000000000000000e+01
5.875000000000000222e-01 2.000000000000000000e+00
5.875000000000000222e-01 3.000000000000000000e+00
5.875000000000000222e-01 4.000000000000000000e+00
5.875000000000000222e-01 5.000000000000000000e+00
5.875000000000000222e-01 6.000000000000000000e+00
5.875000000000000222e-01 7.000000000000000000e+00
5.875000000000000222e-01 8.000000000000000000e+00
5.875000000000000222e-01 9.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+01
5.000000000000000000e-01 1.100000000000000000e+01
5.000000000000000000e-01 1.200000000000000000e+01
5.000000000000000000e-01 9.000000000000000000e+00
6.125000000000000444e-01 1.000000000000000000e+01
6.125000000000000444e-01 1.100000000000000000e+01
6.125000000000000444e-01 1.200000000000000000e+01
6.125000000000000444e-01 2.000000000000000000e+00
6.125000000000000444e-01 3.000000000000000000e+00
6.125000000000000444e-01 4.000000000000000000e+00
6.125000000000000444e-01 5.000000000000000000e+00
6.125000000000000444e-01 6.000000000000000000e+00
6.125000000000000444e-01 7.000000000000000000e+00
6.125000000000000444e-01 8.000000000000000000e+00
6.125000000000000444e-01 9.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+01
6.250000000000000000e-01 1.100000000000000000e+01
6.250000000000000000e-01 1.200000000000000000e+01
6.250000000000000000e-01 2.000000000000000000e+00
6.250000000000000000e-01 3.000000000000000000e+00
6.250000000000000000e-01 4.000000000000000000e+00
6.250000000000000000e-01 5.000000000000000000e+00
6.250000000000000000e-01 6.000000000000000000e+00
6.250000000000000000e-01 7.000000000000000000e+00
6.250000000000000000e-01 8.000000000000000000e+00
6.250000000000000000e-01 9.000000000000000000e+00
6.374999999999999556e-01 1.000000000000000000e+01
6.374999999999999556e-01 1.100000000000000000e+01
6.374999999999999556e-01 1.200000000000000000e+01
6.374999999999999556e-01 1.000000000000000000e+00
6.374999999999999556e-01 2.000000000000000000e+00
6.374999999999999556e-01 3.000000000000000000e+00
6.374999999999999556e-01 4.000000000000000000e+00
6.374999999999999556e-01 5.000000000000000000e+00
6.374999999999999556e-01 6.000000000000000000e+00
6.374999999999999556e-01 7.000000000000000000e+00
6.374999999999999556e-01 8.000000000000000000e+00
6.374999999999999556e-01 9.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+01
6.500000000000000222e-01 1.100000000000000000e+01
6.500000000000000222e-01 1.200000000000000000e+01
6.500000000000000222e-01 1.000000000000000000e+00
6.500000000000000222e-01 2.000000000000000000e+00
6.500000000000000222e-01 3.000000000000000000e+00
6.500000000000000222e-01 4.000000000000000000e+00
6.500000000000000222e-01 5.000000000000000000e+00
6.500000000000000222e-01 6.000000000000000000e+00
6.500000000000000222e-01 7.000000000000000000e+00
6.500000000000000222e-01 8.000000000000000000e+00
6.500000000000000222e-01 9.000000000000000000e+00
6.624999999999999778e-01 1.000000000000000000e+01
6.624999999999999778e-01 1.100000000000000000e+01
6.624999999999999778e-01 1.200000000000000000e+01
6.624999999999999778e-01 1.000000000000000000e+00
6.624999999999999778e-01 2.000000000000000000e+00
6.624999999999999778e-01 3.000000000000000000e+00
6.624999999999999778e-01 4.000000000000000000e+00
6.624999999999999778e-01 5.000000000000000000e+00
6.624999999999999778e-01 6.000000000000000000e+00
6.624999999999999778e-01 7.000000000000000000e+00
6.624999999999999778e-01 8.000000000000000000e+00
6.624999999999999778e-01 9.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+01
6.750000000000000444e-01 1.100000000000000000e+01
6.750000000000000444e-01 1.200000000000000000e+01
6.750000000000000444e-01 1.000000000000000000e+00
6.750000000000000444e-01 2.000000000000000000e+00
6.750000000000000444e-01 3.000000000000000000e+00
6.750000000000000444e-01 4.000000000000000000e+00
6.750000000000000444e-01 5.000000000000000000e+00
6.750000000000000444e-01 6.000000000000000000e+00
6.750000000000000444e-01 7.000000000000000000e+00
6.750000000000000444e-01 8.000000000000000000e+00
6.750000000000000444e-01 9.000000000000000000e+00
6.875000000000000000e-01 1.000000000000000000e+01
6.875000000000000000e-01 1.100000000000000000e+01
6.875000000000000000e-01 1.200000000000000000e+01
6.875000000000000000e-01 1.000000000000000000e+00
6.875000000000000000e-01 2.000000000000000000e+00
6.875000000000000000e-01 3.000000000000000000e+00
6.875000000000000000e-01 4.000000000000000000e+00
6.875000000000000000e-01 5.000000000000000000e+00
6.875000000000000000e-01 6.000000000000000000e+00
6.875000000000000000e-01 7.000000000000000000e+00
6.875000000000000000e-01 8.000000000000000000e+00
6.875000000000000000e-01 9.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+01
5.999999999999999778e-01 1.100000000000000000e+01
5.999999999999999778e-01 1.200000000000000000e+01
5.999999999999999778e-01 2.000000000000000000e+00
5.999999999999999778e-01 3.000000000000000000e+00
5.999999999999999778e-01 4.000000000000000000e+00
5.999999999999999778e-01 5.000000000000000000e+00
5.999999999999999778e-01 6.000000000000000000e+00
5.999999999999999778e-01 7.000000000000000000e+00
5.999999999999999778e-01 8.000000000000000000e+00
5.999999999999999778e-01 9.000000000000000000e+00
7.125000000000000222e-01 1.000000000000000000e+01
7.125000000000000222e-01 1.100000000000000000e+01
7.125000000000000222e-01 1.200000000000000000e+01
7.125000000000000222e-01 1.000000000000000000e+00
7.125000000000000222e-01 2.000000000000000000e+00
7.125000000000000222e-01 3.000000000000000000e+00
7.125000000000000222e-01 4.000000000000000000e+00
7.125000000000000222e-01 5.000000000000000000e+00
7.125000000000000222e-01 6.000000000000000000e+00
7.125000000000000222e-01 7.000000000000000000e+00
7.125000000000000222e-01 8.000000000000000000e+00
7.125000000000000222e-01 9.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+01
7.249999999999999778e-01 1.100000000000000000e+01
7.249999999999999778e-01 1.200000000000000000e+01
7.249999999999999778e-01 1.000000000000000000e+00
7.249999999999999778e-01 2.000000000000000000e+00
7.249999999999999778e-01 3.000000000000000000e+00
7.249999999999999778e-01 4.000000000000000000e+00
7.249999999999999778e-01 5.000000000000000000e+00
7.249999999999999778e-01 6.000000000000000000e+00
7.249999999999999778e-01 7.000000000000000000e+00
7.249999999999999778e-01 8.000000000000000000e+00
7.249999999999999778e-01 9.000000000000000000e+00
7.375000000000000444e-01 1.000000000000000000e+01
7.375000000000000444e-01 1.100000000000000000e+01
7.375000000000000444e-01 1.200000000000000000e+01
7.375000000000000444e-01 1.000000000000000000e+00
7.375000000000000444e-01 2.000000000000000000e+00
7.375000000000000444e-01 3.000000000000000000e+00
7.375000000000000444e-01 4.000000000000000000e+00
7.375000000000000444e-01 5.000000000000000000e+00
7.375000000000000444e-01 6.000000000000000000e+00
7.375000000000000444e-01 7.000000000000000000e+00
7.375000000000000444e-01 8.000000000000000000e+00
7.375000000000000444e-01 9.000000000000000000e+00
7.500000000000000000e-01 1.000000000000000000e+01
7.500000000000000000e-01 1.100000000000000000e+01
7.500000000000000000e-01 1.200000000000000000e+01
7.500000000000000000e-01 1.000000000000000000e+00
7.500000000000000000e-01 2.000000000000000000e+00
7.500000000000000000e-01 3.000000000000000000e+00
7.500000000000000000e-01 4.000000000000000000e+00
7.500000000000000000e-01 5.000000000000000000e+00
7.500000000000000000e-01 6.000000000000000000e+00
7.500000000000000000e-01 7.000000000000000000e+00
7.500000000000000000e-01 8.000000000000000000e+00
7.500000000000000000e-01 9.000000000000000000e+00
7.624999999999999556e-01 1.000000000000000000e+01
7.624999999999999556e-01 1.100000000000000000e+01
7.624999999999999556e-01 1.200000000000000000e+01
7.624999999999999556e-01 1.000000000000000000e+00
7.624999999999999556e-01 2.000000000000000000e+00
7.624999999999999556e-01 3.000000000000000000e+00
7.624999999999999556e-01 4.000000000000000000e+00
7.624999999999999556e-01 5.000000000000000000e+00
7.624999999999999556e-01 6.000000000000000000e+00
7.624999999999999556e-01 7.000000000000000000e+00
7.624999999999999556e-01 8.000000000000000000e+00
7.624999999999999556e-01 9.000000000000000000e+00
7.750000000000000222e-01 1.000000000000000000e+01
7.750000000000000222e-01 1.100000000000000000e+01
7.750000000000000222e-01 1.200000000000000000e+01
7.750000000000000222e-01 1.000000000000000000e+00
7.750000000000000222e-01 2.000000000000000000e+00
7.750000000000000222e-01 3.000000000000000000e+00
7.750000000000000222e-01 4.000000000000000000e+00
7.750000000000000222e-01 5.000000000000000000e+00
7.750000000000000222e-01 6.000000000000000000e+00
7.750000000000000222e-01 7.000000000000000000e+00
7.750000000000000222e-01 8.000000000000000000e+00
7.750000000000000222e-01 9.000000000000000000e+00
7.874999999999999778e-01 1.000000000000000000e+01
7.874999999999999778e-01 1.100000000000000000e+01
7.874999999999999778e-01 1.200000000000000000e+01
7.874999999999999778e-01 1.000000000000000000e+00
7.874999999999999778e-01 2.000000000000000000e+00
7.874999999999999778e-01 3.000000000000000000e+00
7.874999999999999778e-01 4.000000000000000000e+00
7.874999999999999778e-01 5.000000000000000000e+00
7.874999999999999778e-01 6.000000000000000000e+00
7.874999999999999778e-01 7.000000000000000000e+00
7.874999999999999778e-01 8.000000000000000000e+00
7.874999999999999778e-01 9.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+01
6.999999999999999556e-01 1.100000000000000000e+01
6.999999999999999556e-01 1.200000000000000000e+01
6.999999999999999556e-01 1.000000000000000000e+00
6.999999999999999556e-01 2.000000000000000000e+00
6.999999999999999556e-01 3.000000000000000000e+00
6.999999999999999556e-01 4.000000000000000000e+00
6.999999999999999556e-01 5.000000000000000000e+00
6.999999999999999556e-01 6.000000000000000000e+00
6.999999999999999556e-01 7.000000000000000000e+00
6.999999999999999556e-01 8.000000000000000000e+00
6.999999999999999556e-01 9.000000000000000000e+00
8.125000000000000000e-01 1.000000000000000000e+01
8.125000000000000000e-01 1.100000000000000000e+01
8.125000000000000000e-01 1.200000000000000000e+01
8.125000000000000000e-01 1.000000000000000000e+00
8.125000000000000000e-01 2.000000000000000000e+00
8.125000000000000000e-01 3.000000000000000000e+00
8.125000000000000000e-01 4.000000000000000000e+00
8.125000000000000000e-01 5.000000000000000000e+00
8.125000000000000000e-01 6.000000000000000000e+00
8.125000000000000000e-01 7.000000000000000000e+00
8.125000000000000000e-01 8.000000000000000000e+00
8.125000000000000000e-01 9.000000000000000000e+00
8.249999999999999556e-01 1.000000000000000000e+01
8.249999999999999556e-01 1.100000000000000000e+01
8.249999999999999556e-01 1.200000000000000000e+01
8.249999999999999556e-01 1.000000000000000000e+00
8.249999999999999556e-01 2.000000000000000000e+00
8.249999999999999556e-01 3.000000000000000000e+00
8.249999999999999556e-01 4.000000000000000000e+00
8.249999999999999556e-01 5.000000000000000000e+00
8.249999999999999556e-01 6.000000000000000000e+00
8.249999999999999556e-01 7.000000000000000000e+00
8.249999999999999556e-01 8.000000000000000000e+00
8.249999999999999556e-01 9.000000000000000000e+00
8.375000000000000222e-01 1.000000000000000000e+01
8.375000000000000222e-01 1.100000000000000000e+01
8.375000000000000222e-01 1.200000000000000000e+01
8.375000000000000222e-01 1.000000000000000000e+00
8.375000000000000222e-01 2.000000000000000000e+00
8.375000000000000222e-01 3.000000000000000000e+00
8.375000000000000222e-01 4.000000000000000000e+00
8.375000000000000222e-01 5.000000000000000000e+00
8.375000000000000222e-01 6.000000000000000000e+00
8.375000000000000222e-01 7.000000000000000000e+00
8.375000000000000222e-01 8.000000000000000000e+00
8.375000000000000222e-01 9.000000000000000000e+00
8.499999999999999778e-01 1.000000000000000000e+01
8.499999999999999778e-01 1.100000000000000000e+01
8.499999999999999778e-01 1.200000000000000000e+01
8.499999999999999778e-01 1.000000000000000000e+00
8.499999999999999778e-01 2.000000000000000000e+00
8.499999999999999778e-01 3.000000000000000000e+00
8.499999999999999778e-01 4.000000000000000000e+00
8.499999999999999778e-01 5.000000000000000000e+00
8.499999999999999778e-01 6.000000000000000000e+00
8.499999999999999778e-01 7.000000000000000000e+00
8.499999999999999778e-01 8.000000000000000000e+00
8.499999999999999778e-01 9.000000000000000000e+00
8.625000000000000444e-01 1.000000000000000000e+01
8.625000000000000444e-01 1.100000000000000000e+01
8.625000000000000444e-01 1.200000000000000000e+01
8.625000000000000444e-01 1.000000000000000000e+00
8.625000000000000444e-01 2.000000000000000000e+00
8.625000000000000444e-01 3.000000000000000000e+00
8.625000000000000444e-01 4.000000000000000000e+00
8.625000000000000444e-01 5.000000000000000000e+00
8.625000000000000444e-01 6.000000000000000000e+00
8.625000000000000444e-01 7.000000000000000000e+00
8.625000000000000444e-01 8.000000000000000000e+00
8.625000000000000444e-01 9.000000000000000000e+00
8.750000000000000000e-01 1.000000000000000000e+01
8.750000000000000000e-01 1.100000000000000000e+01
8.750000000000000000e-01 1.200000000000000000e+01
8.750000000000000000e-01 1.000000000000000000e+00
8.750000000000000000e-01 2.000000000000000000e+00
8.750000000000000000e-01 3.000000000000000000e+00
8.750000000000000000e-01 4.000000000000000000e+00
8.750000000000000000e-01 5.000000000000000000e+00
8.750000000000000000e-01 6.000000000000000000e+00
8.750000000000000000e-01 7.000000000000000000e+00
8.750000000000000000e-01 8.000000000000000000e+00
8.750000000000000000e-01 9.000000000000000000e+00
8.874999999999999556e-01 1.000000000000000000e+01
8.874999999999999556e-01 1.100000000000000000e+01
8.874999999999999556e-01 1.200000000000000000e+01
8.874999999999999556e-01 1.000000000000000000e+00
8.874999999999999556e-01 2.000000000000000000e+00
8.874999999999999556e-01 3.000000000000000000e+00
8.874999999999999556e-01 4.000000000000000000e+00
8.874999999999999556e-01 5.000000000000000000e+00
8.874999999999999556e-01 6.000000000000000000e+00
8.874999999999999556e-01 7.000000000000000000e+00
8.874999999999999556e-01 8.000000000000000000e+00
8.874999999999999556e-01 9.000000000000000000e+00
8.000000000000000444e-01 1.000000000000000000e+01
8.000000000000000444e-01 1.100000000000000000e+01
8.000000000000000444e-01 1.200000000000000000e+01
8.000000000000000444e-01 1.000000000000000000e+00
8.000000000000000444e-01 2.000000000000000000e+00
8.000000000000000444e-01 3.000000000000000000e+00
8.000000000000000444e-01 4.000000000000000000e+00
8.000000000000000444e-01 5.000000000000000000e+00
8.000000000000000444e-01 6.000000000000000000e+00
8.000000000000000444e-01 7.000000000000000000e+00
8.000000000000000444e-01 8.000000000000000000e+00
8.000000000000000444e-01 9.000000000000000000e+00
9.124999999999999778e-01 1.000000000000000000e+01
9.124999999999999778e-01 1.100000000000000000e+01
9.124999999999999778e-01 1.200000000000000000e+01
9.124999999999999778e-01 1.000000000000000000e+00
9.124999999999999778e-01 2.000000000000000000e+00
9.124999999999999778e-01 3.000000000000000000e+00
9.124999999999999778e-01 4.000000000000000000e+00
9.124999999999999778e-01 5.000000000000000000e+00
9.124999999999999778e-01 6.000000000000000000e+00
9.124999999999999778e-01 7.000000000000000000e+00
9.124999999999999778e-01 8.000000000000000000e+00
9.124999999999999778e-01 9.000000000000000000e+00
9.250000000000000444e-01 1.000000000000000000e+01
9.250000000000000444e-01 1.100000000000000000e+01
9.250000000000000444e-01 1.200000000000000000e+01
9.250000000000000444e-01 1.000000000000000000e+00
9.250000000000000444e-01 2.000000000000000000e+00
9.250000000000000444e-01 3.000000000000000000e+00
9.250000000000000444e-01 4.000000000000000000e+00
9.250000000000000444e-01 5.000000000000000000e+00
9.250000000000000444e-01 6.000000000000000000e+00
9.250000000000000444e-01 7.000000000000000000e+00
9.250000000000000444e-01 8.000000000000000000e+00
9.250000000000000444e-01 9.000000000000000000e+00
9.375000000000000000e-01 1.000000000000000000e+01
9.375000000000000000e-01 1.100000000000000000e+01
9.375000000000000000e-01 1.200000000000000000e+01
9.375000000000000000e-01 1.000000000000000000e+00
9.375000000000000000e-01 2.000000000000000000e+00
9.375000000000000000e-01 3.000000000000000000e+00
9.375000000000000000e-01 4.000000000000000000e+00
9.375000000000000000e-01 5.000000000000000000e+00
9.375000000000000000e-01 6.000000000000000000e+00
9.375000000000000000e-01 7.000000000000000000e+00
9.375000000000000000e-01 8.000000000000000000e+00
9.375000000000000000e-01 9.000000000000000000e+00
9.499999999999999556e-01 1.000000000000000000e+01
9.499999999999999556e-01 1.100000000000000000e+01
9.499999999999999556e-01 1.200000000000000000e+01
9.499999999999999556e-01 1.000000000000000000e+00
9.499999999999999556e-01 2.000000000000000000e+00
9.499999999999999556e-01 3.000000000000000000e+00
9.499999999999999556e-01 4.000000000000000000e+00
9.499999999999999556e-01 5.000000000000000000e+00
9.499999999999999556e-01 6.000000000000000000e+00
9.499999999999999556e-01 7.000000000000000000e+00
9.499999999999999556e-01 8.000000000000000000e+00
9.499999999999999556e-01 9.000000000000000000e+00
9.625000000000000222e-01 1.000000000000000000e+01
9.625000000000000222e-01 1.100000000000000000e+01
9.625000000000000222e-01 1.200000000000000000e+01
9.625000000000000222e-01 1.000000000000000000e+00
9.625000000000000222e-01 2.000000000000000000e+00
9.625000000000000222e-01 3.000000000000000000e+00
9.625000000000000222e-01 4.000000000000000000e+00
9.625000000000000222e-01 5.000000000000000000e+00
9.625000000000000222e-01 6.000000000000000000e+00
9.625000000000000222e-01 7.000000000000000000e+00
9.625000000000000222e-01 8.000000000000000000e+00
9.625000000000000222e-01 9.000000000000000000e+00
9.749999999999999778e-01 1.000000000000000000e+01
9.749999999999999778e-01 1.100000000000000000e+01
9.749999999999999778e-01 1.200000000000000000e+01
9.749999999999999778e-01 1.000000000000000000e+00
9.749999999999999778e-01 2.000000000000000000e+00
9.749999999999999778e-01 3.000000000000000000e+00
9.749999999999999778e-01 4.000000000000000000e+00
9.749999999999999778e-01 5.000000000000000000e+00
9.749999999999999778e-01 6.000000000000000000e+00
9.749999999999999778e-01 7.000000000000000000e+00
9.749999999999999778e-01 8.000000000000000000e+00
9.749999999999999778e-01 9.000000000000000000e+00
9.875000000000000444e-01 1.000000000000000000e+01
9.875000000000000444e-01 1.100000000000000000e+01
9.875000000000000444e-01 1.200000000000000000e+01
9.875000000000000444e-01 1.000000000000000000e+00
9.875000000000000444e-01 2.000000000000000000e+00
9.875000000000000444e-01 3.000000000000000000e+00
9.875000000000000444e-01 4.000000000000000000e+00
9.875000000000000444e-01 5.000000000000000000e+00
9.875000000000000444e-01 6.000000000000000000e+00
9.875000000000000444e-01 7.000000000000000000e+00
9.875000000000000444e-01 8.000000000000000000e+00
9.875000000000000444e-01 9.000000000000000000e+00
9.000000000000000222e-01 1.000000000000000000e+01
9.000000000000000222e-01 1.100000000000000000e+01
9.000000000000000222e-01 1.200000000000000000e+01
9.000000000000000222e-01 1.000000000000000000e+00
9.000000000000000222e-01 2.000000000000000000e+00
9.000000000000000222e-01 3.000000000000000000e+00
9.000000000000000222e-01 4.000000000000000000e+00
9.000000000000000222e-01 5.000000000000000000e+00
9.000000000000000222e-01 6.000000000000000000e+00
9.000000000000000222e-01 7.000000000000000000e+00
9.000000000000000222e-01 8.000000000000000000e+00
9.000000000000000222e-01 9.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+01
1.000000000000000000e+00 1.100000000000000000e+01
1.000000000000000000e+00 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.000000000000000000e+00
1.000000000000000000e+00 3.000000000000000000e+00
1.000000000000000000e+00 4.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e+00
1.000000000000000000e+00 6.000000000000000000e+00
1.000000000000000000e+00 7.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000000e+00
1.000000000000000000e+00 9.000000000000000000e+00


==> plots/cube_real_random_alpha1by1_stable.dat <==
theta k
1.250000000000000069e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.500000000000000139e-02 2.000000000000000000e+00
3.749999999999999861e-02 1.000000000000000000e+00
3.749999999999999861e-02 2.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.000000000000000278e-02 2.000000000000000000e+00
6.250000000000000000e-02 1.000000000000000000e+00
6.250000000000000000e-02 2.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.499999999999999722e-02 2.000000000000000000e+00
8.749999999999999445e-02 1.000000000000000000e+00
8.749999999999999445e-02 2.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00
1.125000000000000028e-01 1.000000000000000000e+00
1.125000000000000028e-01 2.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.250000000000000000e-01 2.000000000000000000e+00
1.375000000000000111e-01 1.000000000000000000e+00
1.375000000000000111e-01 2.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.499999999999999944e-01 2.000000000000000000e+00
1.625000000000000056e-01 1.000000000000000000e+00
1.625000000000000056e-01 2.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.749999999999999889e-01 2.000000000000000000e+00
1.875000000000000000e-01 1.000000000000000000e+00
1.875000000000000000e-01 2.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000056e-01 2.000000000000000000e+00
2.124999999999999944e-01 1.000000000000000000e+00
2.124999999999999944e-01 2.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.250000000000000056e-01 2.000000000000000000e+00
2.250000000000000056e-01 3.000000000000000000e+00
2.374999999999999889e-01 1.000000000000000000e+00
2.374999999999999889e-01 2.000000000000000000e+00
2.374999999999999889e-01 3.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e-01 2.000000000000000000e+00
2.500000000000000000e-01 3.000000000000000000e+00
2.625000000000000111e-01 1.000000000000000000e+00
2.625000000000000111e-01 2.000000000000000000e+00
2.625000000000000111e-01 3.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.750000000000000222e-01 2.000000000000000000e+00
2.750000000000000222e-01 3.000000000000000000e+00
2.874999999999999778e-01 1.000000000000000000e+00
2.874999999999999778e-01 2.000000000000000000e+00
2.874999999999999778e-01 3.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.000000000000000111e-01 2.000000000000000000e+00
3.125000000000000000e-01 1.000000000000000000e+00
3.125000000000000000e-01 2.000000000000000000e+00
3.125000000000000000e-01 3.000000000000000000e+00
3.125000000000000000e-01 4.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.250000000000000111e-01 2.000000000000000000e+00
3.250000000000000111e-01 3.000000000000000000e+00
3.250000000000000111e-01 4.000000000000000000e+00
3.375000000000000222e-01 1.000000000000000000e+00
3.375000000000000222e-01 2.000000000000000000e+00
3.375000000000000222e-01 3.000000000000000000e+00
3.375000000000000222e-01 4.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.499999999999999778e-01 2.000000000000000000e+00
3.499999999999999778e-01 3.000000000000000000e+00
3.499999999999999778e-01 4.000000000000000000e+00
3.499999999999999778e-01 5.000000000000000000e+00
3.624999999999999889e-01 1.000000000000000000e+00
3.624999999999999889e-01 2.000000000000000000e+00
3.624999999999999889e-01 3.000000000000000000e+00
3.624999999999999889e-01 4.000000000000000000e+00
3.624999999999999889e-01 5.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.750000000000000000e-01 2.000000000000000000e+00
3.750000000000000000e-01 3.000000000000000000e+00
3.750000000000000000e-01 4.000000000000000000e+00
3.750000000000000000e-01 5.000000000000000000e+00
3.875000000000000111e-01 1.000000000000000000e+00
3.875000000000000111e-01 2.000000000000000000e+00
3.875000000000000111e-01 3.000000000000000000e+00
3.875000000000000111e-01 4.000000000000000000e+00
3.875000000000000111e-01 5.000000000000000000e+00
3.875000000000000111e-01 6.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
2.999999999999999889e-01 2.000000000000000000e+00
2.999999999999999889e-01 3.000000000000000000e+00
4.124999999999999778e-01 1.000000000000000000e+00
4.124999999999999778e-01 2.000000000000000000e+00
4.124999999999999778e-01 3.000000000000000000e+00
4.124999999999999778e-01 4.000000000000000000e+00
4.124999999999999778e-01 5.000000000000000000e+00
4.124999999999999778e-01 6.000000000000000000e+00
4.124999999999999778e-01 7.000000000000000000e+00
4.124999999999999778e-01 8.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.249999999999999889e-01 2.000000000000000000e+00
4.249999999999999889e-01 3.000000000000000000e+00
4.249999999999999889e-01 4.000000000000000000e+00
4.249999999999999889e-01 5.000000000000000000e+00
4.249999999999999889e-01 6.000000000000000000e+00
4.249999999999999889e-01 7.000000000000000000e+00
4.249999999999999889e-01 8.000000000000000000e+00
4.249999999999999889e-01 9.000000000000000000e+00
4.375000000000000000e-01 1.000000000000000000e+01
4.375000000000000000e-01 1.100000000000000000e+01
4.375000000000000000e-01 1.000000000000000000e+00
4.375000000000000000e-01 2.000000000000000000e+00
4.375000000000000000e-01 3.000000000000000000e+00
4.375000000000000000e-01 4.000000000000000000e+00
4.375000000000000000e-01 5.000000000000000000e+00
4.375000000000000000e-01 6.000000000000000000e+00
4.375000000000000000e-01 7.000000000000000000e+00
4.375000000000000000e-01 8.000000000000000000e+00
4.375000000000000000e-01 9.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.500000000000000111e-01 2.000000000000000000e+00
4.500000000000000111e-01 3.000000000000000000e+00
4.500000000000000111e-01 4.000000000000000000e+00
4.500000000000000111e-01 5.000000000000000000e+00
4.500000000000000111e-01 6.000000000000000000e+00
4.500000000000000111e-01 7.000000000000000000e+00
4.500000000000000111e-01 8.000000000000000000e+00
4.625000000000000222e-01 1.000000000000000000e+00
4.625000000000000222e-01 2.000000000000000000e+00
4.625000000000000222e-01 3.000000000000000000e+00
4.625000000000000222e-01 4.000000000000000000e+00
4.625000000000000222e-01 5.000000000000000000e+00
4.625000000000000222e-01 6.000000000000000000e+00
4.625000000000000222e-01 7.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.749999999999999778e-01 2.000000000000000000e+00
4.749999999999999778e-01 3.000000000000000000e+00
4.749999999999999778e-01 4.000000000000000000e+00
4.749999999999999778e-01 5.000000000000000000e+00
4.749999999999999778e-01 6.000000000000000000e+00
4.874999999999999889e-01 1.000000000000000000e+00
4.874999999999999889e-01 2.000000000000000000e+00
4.874999999999999889e-01 3.000000000000000000e+00
4.874999999999999889e-01 4.000000000000000000e+00
4.874999999999999889e-01 5.000000000000000000e+00
4.874999999999999889e-01 6.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.000000000000000222e-01 2.000000000000000000e+00
4.000000000000000222e-01 3.000000000000000000e+00
4.000000000000000222e-01 4.000000000000000000e+00
4.000000000000000222e-01 5.000000000000000000e+00
4.000000000000000222e-01 6.000000000000000000e+00
4.000000000000000222e-01 7.000000000000000000e+00
5.124999999999999556e-01 1.000000000000000000e+00
5.124999999999999556e-01 2.000000000000000000e+00
5.124999999999999556e-01 3.000000000000000000e+00
5.124999999999999556e-01 4.000000000000000000e+00
5.124999999999999556e-01 5.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.250000000000000222e-01 2.000000000000000000e+00
5.250000000000000222e-01 3.000000000000000000e+00
5.250000000000000222e-01 4.000000000000000000e+00
5.374999999999999778e-01 1.000000000000000000e+00
5.374999999999999778e-01 2.000000000000000000e+00
5.374999999999999778e-01 3.000000000000000000e+00
5.374999999999999778e-01 4.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.500000000000000444e-01 2.000000000000000000e+00
5.500000000000000444e-01 3.000000000000000000e+00
5.500000000000000444e-01 4.000000000000000000e+00
5.625000000000000000e-01 1.000000000000000000e+00
5.625000000000000000e-01 2.000000000000000000e+00
5.625000000000000000e-01 3.000000000000000000e+00
5.625000000000000000e-01 4.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.749999999999999556e-01 2.000000000000000000e+00
5.749999999999999556e-01 3.000000000000000000e+00
5.749999999999999556e-01 4.000000000000000000e+00
5.875000000000000222e-01 1.000000000000000000e+00
5.875000000000000222e-01 2.000000000000000000e+00
5.875000000000000222e-01 3.000000000000000000e+00
5.875000000000000222e-01 4.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.000000000000000000e+00
5.000000000000000000e-01 3.000000000000000000e+00
5.000000000000000000e-01 4.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e+00
6.125000000000000444e-01 1.000000000000000000e+00
6.125000000000000444e-01 2.000000000000000000e+00
6.125000000000000444e-01 3.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+00
6.250000000000000000e-01 2.000000000000000000e+00
6.250000000000000000e-01 3.000000000000000000e+00
6.374999999999999556e-01 1.000000000000000000e+00
6.374999999999999556e-01 2.000000000000000000e+00
6.374999999999999556e-01 3.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+00
6.500000000000000222e-01 2.000000000000000000e+00
6.500000000000000222e-01 3.000000000000000000e+00
6.624999999999999778e-01 1.000000000000000000e+00
6.624999999999999778e-01 2.000000000000000000e+00
6.624999999999999778e-01 3.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+00
6.750000000000000444e-01 2.000000000000000000e+00
6.750000000000000444e-01 3.000000000000000000e+00
6.875000000000000000e-01 1.000000000000000000e+00
6.875000000000000000e-01 2.000000000000000000e+00
6.875000000000000000e-01 3.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00
5.999999999999999778e-01 2.000000000000000000e+00
5.999999999999999778e-01 3.000000000000000000e+00
7.125000000000000222e-01 1.000000000000000000e+00
7.125000000000000222e-01 2.000000000000000000e+00
7.125000000000000222e-01 3.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+00
7.249999999999999778e-01 2.000000000000000000e+00
7.375000000000000444e-01 1.000000000000000000e+00
7.375000000000000444e-01 2.000000000000000000e+00
7.500000000000000000e-01 1.000000000000000000e+00
7.500000000000000000e-01 2.000000000000000000e+00
7.624999999999999556e-01 1.000000000000000000e+00
7.624999999999999556e-01 2.000000000000000000e+00
7.750000000000000222e-01 1.000000000000000000e+00
7.750000000000000222e-01 2.000000000000000000e+00
7.874999999999999778e-01 1.000000000000000000e+00
7.874999999999999778e-01 2.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+00
6.999999999999999556e-01 2.000000000000000000e+00
6.999999999999999556e-01 3.000000000000000000e+00
8.125000000000000000e-01 1.000000000000000000e+00
8.125000000000000000e-01 2.000000000000000000e+00
8.249999999999999556e-01 1.000000000000000000e+00
8.249999999999999556e-01 2.000000000000000000e+00
8.375000000000000222e-01 1.000000000000000000e+00
8.375000000000000222e-01 2.000000000000000000e+00
8.499999999999999778e-01 1.000000000000000000e+00
8.499999999999999778e-01 2.000000000000000000e+00
8.625000000000000444e-01 1.000000000000000000e+00
8.625000000000000444e-01 2.000000000000000000e+00
8.750000000000000000e-01 1.000000000000000000e+00
8.750000000000000000e-01 2.000000000000000000e+00
8.874999999999999556e-01 1.000000000000000000e+00
8.874999999999999556e-01 2.000000000000000000e+00
8.000000000000000444e-01 1.000000000000000000e+00
8.000000000000000444e-01 2.000000000000000000e+00
9.124999999999999778e-01 1.000000000000000000e+00
9.124999999999999778e-01 2.000000000000000000e+00
9.250000000000000444e-01 1.000000000000000000e+00
9.250000000000000444e-01 2.000000000000000000e+00
9.375000000000000000e-01 1.000000000000000000e+00
9.375000000000000000e-01 2.000000000000000000e+00
9.499999999999999556e-01 1.000000000000000000e+00
9.499999999999999556e-01 2.000000000000000000e+00
9.625000000000000222e-01 1.000000000000000000e+00
9.625000000000000222e-01 2.000000000000000000e+00
9.749999999999999778e-01 1.000000000000000000e+00
9.749999999999999778e-01 2.000000000000000000e+00
9.875000000000000444e-01 1.000000000000000000e+00
9.875000000000000444e-01 2.000000000000000000e+00
9.000000000000000222e-01 1.000000000000000000e+00
9.000000000000000222e-01 2.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.000000000000000000e+00


==> plots/cube_real_random_alpha1by1_unstable.dat <==
theta k
1.250000000000000069e-02 1.000000000000000000e+01
1.250000000000000069e-02 1.100000000000000000e+01
1.250000000000000069e-02 1.200000000000000000e+01
1.250000000000000069e-02 2.000000000000000000e+00
1.250000000000000069e-02 3.000000000000000000e+00
1.250000000000000069e-02 4.000000000000000000e+00
1.250000000000000069e-02 5.000000000000000000e+00
1.250000000000000069e-02 6.000000000000000000e+00
1.250000000000000069e-02 7.000000000000000000e+00
1.250000000000000069e-02 8.000000000000000000e+00
1.250000000000000069e-02 9.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+01
2.500000000000000139e-02 1.100000000000000000e+01
2.500000000000000139e-02 1.200000000000000000e+01
2.500000000000000139e-02 3.000000000000000000e+00
2.500000000000000139e-02 4.000000000000000000e+00
2.500000000000000139e-02 5.000000000000000000e+00
2.500000000000000139e-02 6.000000000000000000e+00
2.500000000000000139e-02 7.000000000000000000e+00
2.500000000000000139e-02 8.000000000000000000e+00
2.500000000000000139e-02 9.000000000000000000e+00
3.749999999999999861e-02 1.000000000000000000e+01
3.749999999999999861e-02 1.100000000000000000e+01
3.749999999999999861e-02 1.200000000000000000e+01
3.749999999999999861e-02 3.000000000000000000e+00
3.749999999999999861e-02 4.000000000000000000e+00
3.749999999999999861e-02 5.000000000000000000e+00
3.749999999999999861e-02 6.000000000000000000e+00
3.749999999999999861e-02 7.000000000000000000e+00
3.749999999999999861e-02 8.000000000000000000e+00
3.749999999999999861e-02 9.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+01
5.000000000000000278e-02 1.100000000000000000e+01
5.000000000000000278e-02 1.200000000000000000e+01
5.000000000000000278e-02 3.000000000000000000e+00
5.000000000000000278e-02 4.000000000000000000e+00
5.000000000000000278e-02 5.000000000000000000e+00
5.000000000000000278e-02 6.000000000000000000e+00
5.000000000000000278e-02 7.000000000000000000e+00
5.000000000000000278e-02 8.000000000000000000e+00
5.000000000000000278e-02 9.000000000000000000e+00
6.250000000000000000e-02 1.000000000000000000e+01
6.250000000000000000e-02 1.100000000000000000e+01
6.250000000000000000e-02 1.200000000000000000e+01
6.250000000000000000e-02 3.000000000000000000e+00
6.250000000000000000e-02 4.000000000000000000e+00
6.250000000000000000e-02 5.000000000000000000e+00
6.250000000000000000e-02 6.000000000000000000e+00
6.250000000000000000e-02 7.000000000000000000e+00
6.250000000000000000e-02 8.000000000000000000e+00
6.250000000000000000e-02 9.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+01
7.499999999999999722e-02 1.100000000000000000e+01
7.499999999999999722e-02 1.200000000000000000e+01
7.499999999999999722e-02 3.000000000000000000e+00
7.499999999999999722e-02 4.000000000000000000e+00
7.499999999999999722e-02 5.000000000000000000e+00
7.499999999999999722e-02 6.000000000000000000e+00
7.499999999999999722e-02 7.000000000000000000e+00
7.499999999999999722e-02 8.000000000000000000e+00
7.499999999999999722e-02 9.000000000000000000e+00
8.749999999999999445e-02 1.000000000000000000e+01
8.749999999999999445e-02 1.100000000000000000e+01
8.749999999999999445e-02 1.200000000000000000e+01
8.749999999999999445e-02 3.000000000000000000e+00
8.749999999999999445e-02 4.000000000000000000e+00
8.749999999999999445e-02 5.000000000000000000e+00
8.749999999999999445e-02 6.000000000000000000e+00
8.749999999999999445e-02 7.000000000000000000e+00
8.749999999999999445e-02 8.000000000000000000e+00
8.749999999999999445e-02 9.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+01
0.000000000000000000e+00 1.100000000000000000e+01
0.000000000000000000e+00 1.200000000000000000e+01
0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+00
1.125000000000000028e-01 1.000000000000000000e+01
1.125000000000000028e-01 1.100000000000000000e+01
1.125000000000000028e-01 1.200000000000000000e+01
1.125000000000000028e-01 3.000000000000000000e+00
1.125000000000000028e-01 4.000000000000000000e+00
1.125000000000000028e-01 5.000000000000000000e+00
1.125000000000000028e-01 6.000000000000000000e+00
1.125000000000000028e-01 7.000000000000000000e+00
1.125000000000000028e-01 8.000000000000000000e+00
1.125000000000000028e-01 9.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+01
1.250000000000000000e-01 1.100000000000000000e+01
1.250000000000000000e-01 1.200000000000000000e+01
1.250000000000000000e-01 3.000000000000000000e+00
1.250000000000000000e-01 4.000000000000000000e+00
1.250000000000000000e-01 5.000000000000000000e+00
1.250000000000000000e-01 6.000000000000000000e+00
1.250000000000000000e-01 7.000000000000000000e+00
1.250000000000000000e-01 8.000000000000000000e+00
1.250000000000000000e-01 9.000000000000000000e+00
1.375000000000000111e-01 1.000000000000000000e+01
1.375000000000000111e-01 1.100000000000000000e+01
1.375000000000000111e-01 1.200000000000000000e+01
1.375000000000000111e-01 3.000000000000000000e+00
1.375000000000000111e-01 4.000000000000000000e+00
1.375000000000000111e-01 5.000000000000000000e+00
1.375000000000000111e-01 6.000000000000000000e+00
1.375000000000000111e-01 7.000000000000000000e+00
1.375000000000000111e-01 8.000000000000000000e+00
1.375000000000000111e-01 9.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+01
1.499999999999999944e-01 1.100000000000000000e+01
1.499999999999999944e-01 1.200000000000000000e+01
1.499999999999999944e-01 3.000000000000000000e+00
1.499999999999999944e-01 4.000000000000000000e+00
1.499999999999999944e-01 5.000000000000000000e+00
1.499999999999999944e-01 6.000000000000000000e+00
1.499999999999999944e-01 7.000000000000000000e+00
1.499999999999999944e-01 8.000000000000000000e+00
1.499999999999999944e-01 9.000000000000000000e+00
1.625000000000000056e-01 1.000000000000000000e+01
1.625000000000000056e-01 1.100000000000000000e+01
1.625000000000000056e-01 1.200000000000000000e+01
1.625000000000000056e-01 3.000000000000000000e+00
1.625000000000000056e-01 4.000000000000000000e+00
1.625000000000000056e-01 5.000000000000000000e+00
1.625000000000000056e-01 6.000000000000000000e+00
1.625000000000000056e-01 7.000000000000000000e+00
1.625000000000000056e-01 8.000000000000000000e+00
1.625000000000000056e-01 9.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+01
1.749999999999999889e-01 1.100000000000000000e+01
1.749999999999999889e-01 1.200000000000000000e+01
1.749999999999999889e-01 3.000000000000000000e+00
1.749999999999999889e-01 4.000000000000000000e+00
1.749999999999999889e-01 5.000000000000000000e+00
1.749999999999999889e-01 6.000000000000000000e+00
1.749999999999999889e-01 7.000000000000000000e+00
1.749999999999999889e-01 8.000000000000000000e+00
1.749999999999999889e-01 9.000000000000000000e+00
1.875000000000000000e-01 1.000000000000000000e+01
1.875000000000000000e-01 1.100000000000000000e+01
1.875000000000000000e-01 1.200000000000000000e+01
1.875000000000000000e-01 3.000000000000000000e+00
1.875000000000000000e-01 4.000000000000000000e+00
1.875000000000000000e-01 5.000000000000000000e+00
1.875000000000000000e-01 6.000000000000000000e+00
1.875000000000000000e-01 7.000000000000000000e+00
1.875000000000000000e-01 8.000000000000000000e+00
1.875000000000000000e-01 9.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+01
1.000000000000000056e-01 1.100000000000000000e+01
1.000000000000000056e-01 1.200000000000000000e+01
1.000000000000000056e-01 3.000000000000000000e+00
1.000000000000000056e-01 4.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000000e+00
1.000000000000000056e-01 6.000000000000000000e+00
1.000000000000000056e-01 7.000000000000000000e+00
1.000000000000000056e-01 8.000000000000000000e+00
1.000000000000000056e-01 9.000000000000000000e+00
2.124999999999999944e-01 1.000000000000000000e+01
2.124999999999999944e-01 1.100000000000000000e+01
2.124999999999999944e-01 1.200000000000000000e+01
2.124999999999999944e-01 3.000000000000000000e+00
2.124999999999999944e-01 4.000000000000000000e+00
2.124999999999999944e-01 5.000000000000000000e+00
2.124999999999999944e-01 6.000000000000000000e+00
2.124999999999999944e-01 7.000000000000000000e+00
2.124999999999999944e-01 8.000000000000000000e+00
2.124999999999999944e-01 9.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+01
2.250000000000000056e-01 1.100000000000000000e+01
2.250000000000000056e-01 1.200000000000000000e+01
2.250000000000000056e-01 4.000000000000000000e+00
2.250000000000000056e-01 5.000000000000000000e+00
2.250000000000000056e-01 6.000000000000000000e+00
2.250000000000000056e-01 7.000000000000000000e+00
2.250000000000000056e-01 8.000000000000000000e+00
2.250000000000000056e-01 9.000000000000000000e+00
2.374999999999999889e-01 1.000000000000000000e+01
2.374999999999999889e-01 1.100000000000000000e+01
2.374999999999999889e-01 1.200000000000000000e+01
2.374999999999999889e-01 4.000000000000000000e+00
2.374999999999999889e-01 5.000000000000000000e+00
2.374999999999999889e-01 6.000000000000000000e+00
2.374999999999999889e-01 7.000000000000000000e+00
2.374999999999999889e-01 8.000000000000000000e+00
2.374999999999999889e-01 9.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+01
2.500000000000000000e-01 1.100000000000000000e+01
2.500000000000000000e-01 1.200000000000000000e+01
2.500000000000000000e-01 4.000000000000000000e+00
2.500000000000000000e-01 5.000000000000000000e+00
2.500000000000000000e-01 6.000000000000000000e+00
2.500000000000000000e-01 7.000000000000000000e+00
2.500000000000000000e-01 8.000000000000000000e+00
2.500000000000000000e-01 9.000000000000000000e+00
2.625000000000000111e-01 1.000000000000000000e+01
2.625000000000000111e-01 1.100000000000000000e+01
2.625000000000000111e-01 1.200000000000000000e+01
2.625000000000000111e-01 4.000000000000000000e+00
2.625000000000000111e-01 5.000000000000000000e+00
2.625000000000000111e-01 6.000000000000000000e+00
2.625000000000000111e-01 7.000000000000000000e+00
2.625000000000000111e-01 8.000000000000000000e+00
2.625000000000000111e-01 9.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+01
2.750000000000000222e-01 1.100000000000000000e+01
2.750000000000000222e-01 1.200000000000000000e+01
2.750000000000000222e-01 4.000000000000000000e+00
2.750000000000000222e-01 5.000000000000000000e+00
2.750000000000000222e-01 6.000000000000000000e+00
2.750000000000000222e-01 7.000000000000000000e+00
2.750000000000000222e-01 8.000000000000000000e+00
2.750000000000000222e-01 9.000000000000000000e+00
2.874999999999999778e-01 1.000000000000000000e+01
2.874999999999999778e-01 1.100000000000000000e+01
2.874999999999999778e-01 1.200000000000000000e+01
2.874999999999999778e-01 4.000000000000000000e+00
2.874999999999999778e-01 5.000000000000000000e+00
2.874999999999999778e-01 6.000000000000000000e+00
2.874999999999999778e-01 7.000000000000000000e+00
2.874999999999999778e-01 8.000000000000000000e+00
2.874999999999999778e-01 9.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+01
2.000000000000000111e-01 1.100000000000000000e+01
2.000000000000000111e-01 1.200000000000000000e+01
2.000000000000000111e-01 3.000000000000000000e+00
2.000000000000000111e-01 4.000000000000000000e+00
2.000000000000000111e-01 5.000000000000000000e+00
2.000000000000000111e-01 6.000000000000000000e+00
2.000000000000000111e-01 7.000000000000000000e+00
2.000000000000000111e-01 8.000000000000000000e+00
2.000000000000000111e-01 9.000000000000000000e+00
3.125000000000000000e-01 1.000000000000000000e+01
3.125000000000000000e-01 1.100000000000000000e+01
3.125000000000000000e-01 1.200000000000000000e+01
3.125000000000000000e-01 5.000000000000000000e+00
3.125000000000000000e-01 6.000000000000000000e+00
3.125000000000000000e-01 7.000000000000000000e+00
3.125000000000000000e-01 8.000000000000000000e+00
3.125000000000000000e-01 9.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+01
3.250000000000000111e-01 1.100000000000000000e+01
3.250000000000000111e-01 1.200000000000000000e+01
3.250000000000000111e-01 5.000000000000000000e+00
3.250000000000000111e-01 6.000000000000000000e+00
3.250000000000000111e-01 7.000000000000000000e+00
3.250000000000000111e-01 8.000000000000000000e+00
3.250000000000000111e-01 9.000000000000000000e+00
3.375000000000000222e-01 1.000000000000000000e+01
3.375000000000000222e-01 1.100000000000000000e+01
3.375000000000000222e-01 1.200000000000000000e+01
3.375000000000000222e-01 5.000000000000000000e+00
3.375000000000000222e-01 6.000000000000000000e+00
3.375000000000000222e-01 7.000000000000000000e+00
3.375000000000000222e-01 8.000000000000000000e+00
3.375000000000000222e-01 9.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+01
3.499999999999999778e-01 1.100000000000000000e+01
3.499999999999999778e-01 1.200000000000000000e+01
3.499999999999999778e-01 6.000000000000000000e+00
3.499999999999999778e-01 7.000000000000000000e+00
3.499999999999999778e-01 8.000000000000000000e+00
3.499999999999999778e-01 9.000000000000000000e+00
3.624999999999999889e-01 1.000000000000000000e+01
3.624999999999999889e-01 1.100000000000000000e+01
3.624999999999999889e-01 1.200000000000000000e+01
3.624999999999999889e-01 6.000000000000000000e+00
3.624999999999999889e-01 7.000000000000000000e+00
3.624999999999999889e-01 8.000000000000000000e+00
3.624999999999999889e-01 9.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+01
3.750000000000000000e-01 1.100000000000000000e+01
3.750000000000000000e-01 1.200000000000000000e+01
3.750000000000000000e-01 6.000000000000000000e+00
3.750000000000000000e-01 7.000000000000000000e+00
3.750000000000000000e-01 8.000000000000000000e+00
3.750000000000000000e-01 9.000000000000000000e+00
3.875000000000000111e-01 1.000000000000000000e+01
3.875000000000000111e-01 1.100000000000000000e+01
3.875000000000000111e-01 1.200000000000000000e+01
3.875000000000000111e-01 7.000000000000000000e+00
3.875000000000000111e-01 8.000000000000000000e+00
3.875000000000000111e-01 9.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+01
2.999999999999999889e-01 1.100000000000000000e+01
2.999999999999999889e-01 1.200000000000000000e+01
2.999999999999999889e-01 4.000000000000000000e+00
2.999999999999999889e-01 5.000000000000000000e+00
2.999999999999999889e-01 6.000000000000000000e+00
2.999999999999999889e-01 7.000000000000000000e+00
2.999999999999999889e-01 8.000000000000000000e+00
2.999999999999999889e-01 9.000000000000000000e+00
4.124999999999999778e-01 1.000000000000000000e+01
4.124999999999999778e-01 1.100000000000000000e+01
4.124999999999999778e-01 1.200000000000000000e+01
4.124999999999999778e-01 9.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+01
4.249999999999999889e-01 1.100000000000000000e+01
4.249999999999999889e-01 1.200000000000000000e+01
4.375000000000000000e-01 1.200000000000000000e+01
4.500000000000000111e-01 1.000000000000000000e+01
4.500000000000000111e-01 1.100000000000000000e+01
4.500000000000000111e-01 1.200000000000000000e+01
4.500000000000000111e-01 9.000000000000000000e+00
4.625000000000000222e-01 1.000000000000000000e+01
4.625000000000000222e-01 1.100000000000000000e+01
4.625000000000000222e-01 1.200000000000000000e+01
4.625000000000000222e-01 8.000000000000000000e+00
4.625000000000000222e-01 9.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+01
4.749999999999999778e-01 1.100000000000000000e+01
4.749999999999999778e-01 1.200000000000000000e+01
4.749999999999999778e-01 7.000000000000000000e+00
4.749999999999999778e-01 8.000000000000000000e+00
4.749999999999999778e-01 9.000000000000000000e+00
4.874999999999999889e-01 1.000000000000000000e+01
4.874999999999999889e-01 1.100000000000000000e+01
4.874999999999999889e-01 1.200000000000000000e+01
4.874999999999999889e-01 7.000000000000000000e+00
4.874999999999999889e-01 8.000000000000000000e+00
4.874999999999999889e-01 9.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+01
4.000000000000000222e-01 1.100000000000000000e+01
4.000000000000000222e-01 1.200000000000000000e+01
4.000000000000000222e-01 8.000000000000000000e+00
4.000000000000000222e-01 9.000000000000000000e+00
5.124999999999999556e-01 1.000000000000000000e+01
5.124999999999999556e-01 1.100000000000000000e+01
5.124999999999999556e-01 1.200000000000000000e+01
5.124999999999999556e-01 6.000000000000000000e+00
5.124999999999999556e-01 7.000000000000000000e+00
5.124999999999999556e-01 8.000000000000000000e+00
5.124999999999999556e-01 9.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+01
5.250000000000000222e-01 1.100000000000000000e+01
5.250000000000000222e-01 1.200000000000000000e+01
5.250000000000000222e-01 5.000000000000000000e+00
5.250000000000000222e-01 6.000000000000000000e+00
5.250000000000000222e-01 7.000000000000000000e+00
5.250000000000000222e-01 8.000000000000000000e+00
5.250000000000000222e-01 9.000000000000000000e+00
5.374999999999999778e-01 1.000000000000000000e+01
5.374999999999999778e-01 1.100000000000000000e+01
5.374999999999999778e-01 1.200000000000000000e+01
5.374999999999999778e-01 5.000000000000000000e+00
5.374999999999999778e-01 6.000000000000000000e+00
5.374999999999999778e-01 7.000000000000000000e+00
5.374999999999999778e-01 8.000000000000000000e+00
5.374999999999999778e-01 9.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+01
5.500000000000000444e-01 1.100000000000000000e+01
5.500000000000000444e-01 1.200000000000000000e+01
5.500000000000000444e-01 5.000000000000000000e+00
5.500000000000000444e-01 6.000000000000000000e+00
5.500000000000000444e-01 7.000000000000000000e+00
5.500000000000000444e-01 8.000000000000000000e+00
5.500000000000000444e-01 9.000000000000000000e+00
5.625000000000000000e-01 1.000000000000000000e+01
5.625000000000000000e-01 1.100000000000000000e+01
5.625000000000000000e-01 1.200000000000000000e+01
5.625000000000000000e-01 5.000000000000000000e+00
5.625000000000000000e-01 6.000000000000000000e+00
5.625000000000000000e-01 7.000000000000000000e+00
5.625000000000000000e-01 8.000000000000000000e+00
5.625000000000000000e-01 9.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+01
5.749999999999999556e-01 1.100000000000000000e+01
5.749999999999999556e-01 1.200000000000000000e+01
5.749999999999999556e-01 5.000000000000000000e+00
5.749999999999999556e-01 6.000000000000000000e+00
5.749999999999999556e-01 7.000000000000000000e+00
5.749999999999999556e-01 8.000000000000000000e+00
5.749999999999999556e-01 9.000000000000000000e+00
5.875000000000000222e-01 1.000000000000000000e+01
5.875000000000000222e-01 1.100000000000000000e+01
5.875000000000000222e-01 1.200000000000000000e+01
5.875000000000000222e-01 5.000000000000000000e+00
5.875000000000000222e-01 6.000000000000000000e+00
5.875000000000000222e-01 7.000000000000000000e+00
5.875000000000000222e-01 8.000000000000000000e+00
5.875000000000000222e-01 9.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+01
5.000000000000000000e-01 1.100000000000000000e+01
5.000000000000000000e-01 1.200000000000000000e+01
5.000000000000000000e-01 6.000000000000000000e+00
5.000000000000000000e-01 7.000000000000000000e+00
5.000000000000000000e-01 8.000000000000000000e+00
5.000000000000000000e-01 9.000000000000000000e+00
6.125000000000000444e-01 1.000000000000000000e+01
6.125000000000000444e-01 1.100000000000000000e+01
6.125000000000000444e-01 1.200000000000000000e+01
6.125000000000000444e-01 4.000000000000000000e+00
6.125000000000000444e-01 5.000000000000000000e+00
6.125000000000000444e-01 6.000000000000000000e+00
6.125000000000000444e-01 7.000000000000000000e+00
6.125000000000000444e-01 8.000000000000000000e+00
6.125000000000000444e-01 9.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+01
6.250000000000000000e-01 1.100000000000000000e+01
6.250000000000000000e-01 1.200000000000000000e+01
6.250000000000000000e-01 4.000000000000000000e+00
6.250000000000000000e-01 5.000000000000000000e+00
6.250000000000000000e-01 6.000000000000000000e+00
6.250000000000000000e-01 7.000000000000000000e+00
6.250000000000000000e-01 8.000000000000000000e+00
6.250000000000000000e-01 9.000000000000000000e+00
6.374999999999999556e-01 1.000000000000000000e+01
6.374999999999999556e-01 1.100000000000000000e+01
6.374999999999999556e-01 1.200000000000000000e+01
6.374999999999999556e-01 4.000000000000000000e+00
6.374999999999999556e-01 5.000000000000000000e+00
6.374999999999999556e-01 6.000000000000000000e+00
6.374999999999999556e-01 7.000000000000000000e+00
6.374999999999999556e-01 8.000000000000000000e+00
6.374999999999999556e-01 9.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+01
6.500000000000000222e-01 1.100000000000000000e+01
6.500000000000000222e-01 1.200000000000000000e+01
6.500000000000000222e-01 4.000000000000000000e+00
6.500000000000000222e-01 5.000000000000000000e+00
6.500000000000000222e-01 6.000000000000000000e+00
6.500000000000000222e-01 7.000000000000000000e+00
6.500000000000000222e-01 8.000000000000000000e+00
6.500000000000000222e-01 9.000000000000000000e+00
6.624999999999999778e-01 1.000000000000000000e+01
6.624999999999999778e-01 1.100000000000000000e+01
6.624999999999999778e-01 1.200000000000000000e+01
6.624999999999999778e-01 4.000000000000000000e+00
6.624999999999999778e-01 5.000000000000000000e+00
6.624999999999999778e-01 6.000000000000000000e+00
6.624999999999999778e-01 7.000000000000000000e+00
6.624999999999999778e-01 8.000000000000000000e+00
6.624999999999999778e-01 9.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+01
6.750000000000000444e-01 1.100000000000000000e+01
6.750000000000000444e-01 1.200000000000000000e+01
6.750000000000000444e-01 4.000000000000000000e+00
6.750000000000000444e-01 5.000000000000000000e+00
6.750000000000000444e-01 6.000000000000000000e+00
6.750000000000000444e-01 7.000000000000000000e+00
6.750000000000000444e-01 8.000000000000000000e+00
6.750000000000000444e-01 9.000000000000000000e+00
6.875000000000000000e-01 1.000000000000000000e+01
6.875000000000000000e-01 1.100000000000000000e+01
6.875000000000000000e-01 1.200000000000000000e+01
6.875000000000000000e-01 4.000000000000000000e+00
6.875000000000000000e-01 5.000000000000000000e+00
6.875000000000000000e-01 6.000000000000000000e+00
6.875000000000000000e-01 7.000000000000000000e+00
6.875000000000000000e-01 8.000000000000000000e+00
6.875000000000000000e-01 9.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+01
5.999999999999999778e-01 1.100000000000000000e+01
5.999999999999999778e-01 1.200000000000000000e+01
5.999999999999999778e-01 4.000000000000000000e+00
5.999999999999999778e-01 5.000000000000000000e+00
5.999999999999999778e-01 6.000000000000000000e+00
5.999999999999999778e-01 7.000000000000000000e+00
5.999999999999999778e-01 8.000000000000000000e+00
5.999999999999999778e-01 9.000000000000000000e+00
7.125000000000000222e-01 1.000000000000000000e+01
7.125000000000000222e-01 1.100000000000000000e+01
7.125000000000000222e-01 1.200000000000000000e+01
7.125000000000000222e-01 4.000000000000000000e+00
7.125000000000000222e-01 5.000000000000000000e+00
7.125000000000000222e-01 6.000000000000000000e+00
7.125000000000000222e-01 7.000000000000000000e+00
7.125000000000000222e-01 8.000000000000000000e+00
7.125000000000000222e-01 9.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+01
7.249999999999999778e-01 1.100000000000000000e+01
7.249999999999999778e-01 1.200000000000000000e+01
7.249999999999999778e-01 3.000000000000000000e+00
7.249999999999999778e-01 4.000000000000000000e+00
7.249999999999999778e-01 5.000000000000000000e+00
7.249999999999999778e-01 6.000000000000000000e+00
7.249999999999999778e-01 7.000000000000000000e+00
7.249999999999999778e-01 8.000000000000000000e+00
7.249999999999999778e-01 9.000000000000000000e+00
7.375000000000000444e-01 1.000000000000000000e+01
7.375000000000000444e-01 1.100000000000000000e+01
7.375000000000000444e-01 1.200000000000000000e+01
7.375000000000000444e-01 3.000000000000000000e+00
7.375000000000000444e-01 4.000000000000000000e+00
7.375000000000000444e-01 5.000000000000000000e+00
7.375000000000000444e-01 6.000000000000000000e+00
7.375000000000000444e-01 7.000000000000000000e+00
7.375000000000000444e-01 8.000000000000000000e+00
7.375000000000000444e-01 9.000000000000000000e+00
7.500000000000000000e-01 1.000000000000000000e+01
7.500000000000000000e-01 1.100000000000000000e+01
7.500000000000000000e-01 1.200000000000000000e+01
7.500000000000000000e-01 3.000000000000000000e+00
7.500000000000000000e-01 4.000000000000000000e+00
7.500000000000000000e-01 5.000000000000000000e+00
7.500000000000000000e-01 6.000000000000000000e+00
7.500000000000000000e-01 7.000000000000000000e+00
7.500000000000000000e-01 8.000000000000000000e+00
7.500000000000000000e-01 9.000000000000000000e+00
7.624999999999999556e-01 1.000000000000000000e+01
7.624999999999999556e-01 1.100000000000000000e+01
7.624999999999999556e-01 1.200000000000000000e+01
7.624999999999999556e-01 3.000000000000000000e+00
7.624999999999999556e-01 4.000000000000000000e+00
7.624999999999999556e-01 5.000000000000000000e+00
7.624999999999999556e-01 6.000000000000000000e+00
7.624999999999999556e-01 7.000000000000000000e+00
7.624999999999999556e-01 8.000000000000000000e+00
7.624999999999999556e-01 9.000000000000000000e+00
7.750000000000000222e-01 1.000000000000000000e+01
7.750000000000000222e-01 1.100000000000000000e+01
7.750000000000000222e-01 1.200000000000000000e+01
7.750000000000000222e-01 3.000000000000000000e+00
7.750000000000000222e-01 4.000000000000000000e+00
7.750000000000000222e-01 5.000000000000000000e+00
7.750000000000000222e-01 6.000000000000000000e+00
7.750000000000000222e-01 7.000000000000000000e+00
7.750000000000000222e-01 8.000000000000000000e+00
7.750000000000000222e-01 9.000000000000000000e+00
7.874999999999999778e-01 1.000000000000000000e+01
7.874999999999999778e-01 1.100000000000000000e+01
7.874999999999999778e-01 1.200000000000000000e+01
7.874999999999999778e-01 3.000000000000000000e+00
7.874999999999999778e-01 4.000000000000000000e+00
7.874999999999999778e-01 5.000000000000000000e+00
7.874999999999999778e-01 6.000000000000000000e+00
7.874999999999999778e-01 7.000000000000000000e+00
7.874999999999999778e-01 8.000000000000000000e+00
7.874999999999999778e-01 9.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+01
6.999999999999999556e-01 1.100000000000000000e+01
6.999999999999999556e-01 1.200000000000000000e+01
6.999999999999999556e-01 4.000000000000000000e+00
6.999999999999999556e-01 5.000000000000000000e+00
6.999999999999999556e-01 6.000000000000000000e+00
6.999999999999999556e-01 7.000000000000000000e+00
6.999999999999999556e-01 8.000000000000000000e+00
6.999999999999999556e-01 9.000000000000000000e+00
8.125000000000000000e-01 1.000000000000000000e+01
8.125000000000000000e-01 1.100000000000000000e+01
8.125000000000000000e-01 1.200000000000000000e+01
8.125000000000000000e-01 3.000000000000000000e+00
8.125000000000000000e-01 4.000000000000000000e+00
8.125000000000000000e-01 5.000000000000000000e+00
8.125000000000000000e-01 6.000000000000000000e+00
8.125000000000000000e-01 7.000000000000000000e+00
8.125000000000000000e-01 8.000000000000000000e+00
8.125000000000000000e-01 9.000000000000000000e+00
8.249999999999999556e-01 1.000000000000000000e+01
8.249999999999999556e-01 1.100000000000000000e+01
8.249999999999999556e-01 1.200000000000000000e+01
8.249999999999999556e-01 3.000000000000000000e+00
8.249999999999999556e-01 4.000000000000000000e+00
8.249999999999999556e-01 5.000000000000000000e+00
8.249999999999999556e-01 6.000000000000000000e+00
8.249999999999999556e-01 7.000000000000000000e+00
8.249999999999999556e-01 8.000000000000000000e+00
8.249999999999999556e-01 9.000000000000000000e+00
8.375000000000000222e-01 1.000000000000000000e+01
8.375000000000000222e-01 1.100000000000000000e+01
8.375000000000000222e-01 1.200000000000000000e+01
8.375000000000000222e-01 3.000000000000000000e+00
8.375000000000000222e-01 4.000000000000000000e+00
8.375000000000000222e-01 5.000000000000000000e+00
8.375000000000000222e-01 6.000000000000000000e+00
8.375000000000000222e-01 7.000000000000000000e+00
8.375000000000000222e-01 8.000000000000000000e+00
8.375000000000000222e-01 9.000000000000000000e+00
8.499999999999999778e-01 1.000000000000000000e+01
8.499999999999999778e-01 1.100000000000000000e+01
8.499999999999999778e-01 1.200000000000000000e+01
8.499999999999999778e-01 3.000000000000000000e+00
8.499999999999999778e-01 4.000000000000000000e+00
8.499999999999999778e-01 5.000000000000000000e+00
8.499999999999999778e-01 6.000000000000000000e+00
8.499999999999999778e-01 7.000000000000000000e+00
8.499999999999999778e-01 8.000000000000000000e+00
8.499999999999999778e-01 9.000000000000000000e+00
8.625000000000000444e-01 1.000000000000000000e+01
8.625000000000000444e-01 1.100000000000000000e+01
8.625000000000000444e-01 1.200000000000000000e+01
8.625000000000000444e-01 3.000000000000000000e+00
8.625000000000000444e-01 4.000000000000000000e+00
8.625000000000000444e-01 5.000000000000000000e+00
8.625000000000000444e-01 6.000000000000000000e+00
8.625000000000000444e-01 7.000000000000000000e+00
8.625000000000000444e-01 8.000000000000000000e+00
8.625000000000000444e-01 9.000000000000000000e+00
8.750000000000000000e-01 1.000000000000000000e+01
8.750000000000000000e-01 1.100000000000000000e+01
8.750000000000000000e-01 1.200000000000000000e+01
8.750000000000000000e-01 3.000000000000000000e+00
8.750000000000000000e-01 4.000000000000000000e+00
8.750000000000000000e-01 5.000000000000000000e+00
8.750000000000000000e-01 6.000000000000000000e+00
8.750000000000000000e-01 7.000000000000000000e+00
8.750000000000000000e-01 8.000000000000000000e+00
8.750000000000000000e-01 9.000000000000000000e+00
8.874999999999999556e-01 1.000000000000000000e+01
8.874999999999999556e-01 1.100000000000000000e+01
8.874999999999999556e-01 1.200000000000000000e+01
8.874999999999999556e-01 3.000000000000000000e+00
8.874999999999999556e-01 4.000000000000000000e+00
8.874999999999999556e-01 5.000000000000000000e+00
8.874999999999999556e-01 6.000000000000000000e+00
8.874999999999999556e-01 7.000000000000000000e+00
8.874999999999999556e-01 8.000000000000000000e+00
8.874999999999999556e-01 9.000000000000000000e+00
8.000000000000000444e-01 1.000000000000000000e+01
8.000000000000000444e-01 1.100000000000000000e+01
8.000000000000000444e-01 1.200000000000000000e+01
8.000000000000000444e-01 3.000000000000000000e+00
8.000000000000000444e-01 4.000000000000000000e+00
8.000000000000000444e-01 5.000000000000000000e+00
8.000000000000000444e-01 6.000000000000000000e+00
8.000000000000000444e-01 7.000000000000000000e+00
8.000000000000000444e-01 8.000000000000000000e+00
8.000000000000000444e-01 9.000000000000000000e+00
9.124999999999999778e-01 1.000000000000000000e+01
9.124999999999999778e-01 1.100000000000000000e+01
9.124999999999999778e-01 1.200000000000000000e+01
9.124999999999999778e-01 3.000000000000000000e+00
9.124999999999999778e-01 4.000000000000000000e+00
9.124999999999999778e-01 5.000000000000000000e+00
9.124999999999999778e-01 6.000000000000000000e+00
9.124999999999999778e-01 7.000000000000000000e+00
9.124999999999999778e-01 8.000000000000000000e+00
9.124999999999999778e-01 9.000000000000000000e+00
9.250000000000000444e-01 1.000000000000000000e+01
9.250000000000000444e-01 1.100000000000000000e+01
9.250000000000000444e-01 1.200000000000000000e+01
9.250000000000000444e-01 3.000000000000000000e+00
9.250000000000000444e-01 4.000000000000000000e+00
9.250000000000000444e-01 5.000000000000000000e+00
9.250000000000000444e-01 6.000000000000000000e+00
9.250000000000000444e-01 7.000000000000000000e+00
9.250000000000000444e-01 8.000000000000000000e+00
9.250000000000000444e-01 9.000000000000000000e+00
9.375000000000000000e-01 1.000000000000000000e+01
9.375000000000000000e-01 1.100000000000000000e+01
9.375000000000000000e-01 1.200000000000000000e+01
9.375000000000000000e-01 3.000000000000000000e+00
9.375000000000000000e-01 4.000000000000000000e+00
9.375000000000000000e-01 5.000000000000000000e+00
9.375000000000000000e-01 6.000000000000000000e+00
9.375000000000000000e-01 7.000000000000000000e+00
9.375000000000000000e-01 8.000000000000000000e+00
9.375000000000000000e-01 9.000000000000000000e+00
9.499999999999999556e-01 1.000000000000000000e+01
9.499999999999999556e-01 1.100000000000000000e+01
9.499999999999999556e-01 1.200000000000000000e+01
9.499999999999999556e-01 3.000000000000000000e+00
9.499999999999999556e-01 4.000000000000000000e+00
9.499999999999999556e-01 5.000000000000000000e+00
9.499999999999999556e-01 6.000000000000000000e+00
9.499999999999999556e-01 7.000000000000000000e+00
9.499999999999999556e-01 8.000000000000000000e+00
9.499999999999999556e-01 9.000000000000000000e+00
9.625000000000000222e-01 1.000000000000000000e+01
9.625000000000000222e-01 1.100000000000000000e+01
9.625000000000000222e-01 1.200000000000000000e+01
9.625000000000000222e-01 3.000000000000000000e+00
9.625000000000000222e-01 4.000000000000000000e+00
9.625000000000000222e-01 5.000000000000000000e+00
9.625000000000000222e-01 6.000000000000000000e+00
9.625000000000000222e-01 7.000000000000000000e+00
9.625000000000000222e-01 8.000000000000000000e+00
9.625000000000000222e-01 9.000000000000000000e+00
9.749999999999999778e-01 1.000000000000000000e+01
9.749999999999999778e-01 1.100000000000000000e+01
9.749999999999999778e-01 1.200000000000000000e+01
9.749999999999999778e-01 3.000000000000000000e+00
9.749999999999999778e-01 4.000000000000000000e+00
9.749999999999999778e-01 5.000000000000000000e+00
9.749999999999999778e-01 6.000000000000000000e+00
9.749999999999999778e-01 7.000000000000000000e+00
9.749999999999999778e-01 8.000000000000000000e+00
9.749999999999999778e-01 9.000000000000000000e+00
9.875000000000000444e-01 1.000000000000000000e+01
9.875000000000000444e-01 1.100000000000000000e+01
9.875000000000000444e-01 1.200000000000000000e+01
9.875000000000000444e-01 3.000000000000000000e+00
9.875000000000000444e-01 4.000000000000000000e+00
9.875000000000000444e-01 5.000000000000000000e+00
9.875000000000000444e-01 6.000000000000000000e+00
9.875000000000000444e-01 7.000000000000000000e+00
9.875000000000000444e-01 8.000000000000000000e+00
9.875000000000000444e-01 9.000000000000000000e+00
9.000000000000000222e-01 1.000000000000000000e+01
9.000000000000000222e-01 1.100000000000000000e+01
9.000000000000000222e-01 1.200000000000000000e+01
9.000000000000000222e-01 3.000000000000000000e+00
9.000000000000000222e-01 4.000000000000000000e+00
9.000000000000000222e-01 5.000000000000000000e+00
9.000000000000000222e-01 6.000000000000000000e+00
9.000000000000000222e-01 7.000000000000000000e+00
9.000000000000000222e-01 8.000000000000000000e+00
9.000000000000000222e-01 9.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+01
1.000000000000000000e+00 1.100000000000000000e+01
1.000000000000000000e+00 1.200000000000000000e+01
1.000000000000000000e+00 3.000000000000000000e+00
1.000000000000000000e+00 4.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e+00
1.000000000000000000e+00 6.000000000000000000e+00
1.000000000000000000e+00 7.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000000e+00
1.000000000000000000e+00 9.000000000000000000e+00


==> plots/cube_real_random_alpha1by2_stable.dat <==
theta k
1.250000000000000069e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
3.749999999999999861e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
6.250000000000000000e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
8.749999999999999445e-02 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00
1.125000000000000028e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.375000000000000111e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.625000000000000056e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.875000000000000000e-01 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
2.124999999999999944e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.250000000000000056e-01 2.000000000000000000e+00
2.374999999999999889e-01 1.000000000000000000e+00
2.374999999999999889e-01 2.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e-01 2.000000000000000000e+00
2.625000000000000111e-01 1.000000000000000000e+00
2.625000000000000111e-01 2.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.750000000000000222e-01 2.000000000000000000e+00
2.874999999999999778e-01 1.000000000000000000e+00
2.874999999999999778e-01 2.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
3.125000000000000000e-01 1.000000000000000000e+00
3.125000000000000000e-01 2.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.250000000000000111e-01 2.000000000000000000e+00
3.375000000000000222e-01 1.000000000000000000e+00
3.375000000000000222e-01 2.000000000000000000e+00
3.375000000000000222e-01 3.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.499999999999999778e-01 2.000000000000000000e+00
3.499999999999999778e-01 3.000000000000000000e+00
3.624999999999999889e-01 1.000000000000000000e+00
3.624999999999999889e-01 2.000000000000000000e+00
3.624999999999999889e-01 3.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.750000000000000000e-01 2.000000000000000000e+00
3.750000000000000000e-01 3.000000000000000000e+00
3.875000000000000111e-01 1.000000000000000000e+00
3.875000000000000111e-01 2.000000000000000000e+00
3.875000000000000111e-01 3.000000000000000000e+00
3.875000000000000111e-01 4.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
2.999999999999999889e-01 2.000000000000000000e+00
4.124999999999999778e-01 1.000000000000000000e+00
4.124999999999999778e-01 2.000000000000000000e+00
4.124999999999999778e-01 3.000000000000000000e+00
4.124999999999999778e-01 4.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.249999999999999889e-01 2.000000000000000000e+00
4.249999999999999889e-01 3.000000000000000000e+00
4.249999999999999889e-01 4.000000000000000000e+00
4.249999999999999889e-01 5.000000000000000000e+00
4.375000000000000000e-01 1.000000000000000000e+00
4.375000000000000000e-01 2.000000000000000000e+00
4.375000000000000000e-01 3.000000000000000000e+00
4.375000000000000000e-01 4.000000000000000000e+00
4.375000000000000000e-01 5.000000000000000000e+00
4.375000000000000000e-01 6.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.500000000000000111e-01 2.000000000000000000e+00
4.500000000000000111e-01 3.000000000000000000e+00
4.500000000000000111e-01 4.000000000000000000e+00
4.500000000000000111e-01 5.000000000000000000e+00
4.500000000000000111e-01 6.000000000000000000e+00
4.500000000000000111e-01 7.000000000000000000e+00
4.625000000000000222e-01 1.000000000000000000e+01
4.625000000000000222e-01 1.000000000000000000e+00
4.625000000000000222e-01 2.000000000000000000e+00
4.625000000000000222e-01 3.000000000000000000e+00
4.625000000000000222e-01 4.000000000000000000e+00
4.625000000000000222e-01 5.000000000000000000e+00
4.625000000000000222e-01 6.000000000000000000e+00
4.625000000000000222e-01 7.000000000000000000e+00
4.625000000000000222e-01 8.000000000000000000e+00
4.625000000000000222e-01 9.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+01
4.749999999999999778e-01 1.000000000000000000e+00
4.749999999999999778e-01 2.000000000000000000e+00
4.749999999999999778e-01 3.000000000000000000e+00
4.749999999999999778e-01 4.000000000000000000e+00
4.749999999999999778e-01 5.000000000000000000e+00
4.749999999999999778e-01 6.000000000000000000e+00
4.749999999999999778e-01 7.000000000000000000e+00
4.749999999999999778e-01 8.000000000000000000e+00
4.749999999999999778e-01 9.000000000000000000e+00
4.874999999999999889e-01 1.000000000000000000e+00
4.874999999999999889e-01 2.000000000000000000e+00
4.874999999999999889e-01 3.000000000000000000e+00
4.874999999999999889e-01 4.000000000000000000e+00
4.874999999999999889e-01 5.000000000000000000e+00
4.874999999999999889e-01 6.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.000000000000000222e-01 2.000000000000000000e+00
4.000000000000000222e-01 3.000000000000000000e+00
4.000000000000000222e-01 4.000000000000000000e+00
5.124999999999999556e-01 1.000000000000000000e+00
5.124999999999999556e-01 2.000000000000000000e+00
5.124999999999999556e-01 3.000000000000000000e+00
5.124999999999999556e-01 4.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.250000000000000222e-01 2.000000000000000000e+00
5.250000000000000222e-01 3.000000000000000000e+00
5.374999999999999778e-01 1.000000000000000000e+00
5.374999999999999778e-01 2.000000000000000000e+00
5.374999999999999778e-01 3.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.500000000000000444e-01 2.000000000000000000e+00
5.500000000000000444e-01 3.000000000000000000e+00
5.625000000000000000e-01 1.000000000000000000e+00
5.625000000000000000e-01 2.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.749999999999999556e-01 2.000000000000000000e+00
5.875000000000000222e-01 1.000000000000000000e+00
5.875000000000000222e-01 2.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.000000000000000000e+00
5.000000000000000000e-01 3.000000000000000000e+00
5.000000000000000000e-01 4.000000000000000000e+00
6.125000000000000444e-01 1.000000000000000000e+00
6.125000000000000444e-01 2.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+00
6.250000000000000000e-01 2.000000000000000000e+00
6.374999999999999556e-01 1.000000000000000000e+00
6.374999999999999556e-01 2.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+00
6.500000000000000222e-01 2.000000000000000000e+00
6.624999999999999778e-01 1.000000000000000000e+00
6.624999999999999778e-01 2.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+00
6.750000000000000444e-01 2.000000000000000000e+00
6.875000000000000000e-01 1.000000000000000000e+00
6.875000000000000000e-01 2.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00
5.999999999999999778e-01 2.000000000000000000e+00
7.125000000000000222e-01 1.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+00
7.375000000000000444e-01 1.000000000000000000e+00
7.500000000000000000e-01 1.000000000000000000e+00
7.624999999999999556e-01 1.000000000000000000e+00
7.750000000000000222e-01 1.000000000000000000e+00
7.874999999999999778e-01 1.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+00
8.125000000000000000e-01 1.000000000000000000e+00
8.249999999999999556e-01 1.000000000000000000e+00
8.375000000000000222e-01 1.000000000000000000e+00
8.499999999999999778e-01 1.000000000000000000e+00
8.625000000000000444e-01 1.000000000000000000e+00
8.750000000000000000e-01 1.000000000000000000e+00
8.874999999999999556e-01 1.000000000000000000e+00
8.000000000000000444e-01 1.000000000000000000e+00
9.124999999999999778e-01 1.000000000000000000e+00
9.250000000000000444e-01 1.000000000000000000e+00
9.375000000000000000e-01 1.000000000000000000e+00
9.499999999999999556e-01 1.000000000000000000e+00
9.625000000000000222e-01 1.000000000000000000e+00
9.749999999999999778e-01 1.000000000000000000e+00
9.875000000000000444e-01 1.000000000000000000e+00
9.000000000000000222e-01 1.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00


==> plots/cube_real_random_alpha1by2_unstable.dat <==
theta k
1.250000000000000069e-02 1.000000000000000000e+01
1.250000000000000069e-02 1.100000000000000000e+01
1.250000000000000069e-02 1.200000000000000000e+01
1.250000000000000069e-02 2.000000000000000000e+00
1.250000000000000069e-02 3.000000000000000000e+00
1.250000000000000069e-02 4.000000000000000000e+00
1.250000000000000069e-02 5.000000000000000000e+00
1.250000000000000069e-02 6.000000000000000000e+00
1.250000000000000069e-02 7.000000000000000000e+00
1.250000000000000069e-02 8.000000000000000000e+00
1.250000000000000069e-02 9.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+01
2.500000000000000139e-02 1.100000000000000000e+01
2.500000000000000139e-02 1.200000000000000000e+01
2.500000000000000139e-02 2.000000000000000000e+00
2.500000000000000139e-02 3.000000000000000000e+00
2.500000000000000139e-02 4.000000000000000000e+00
2.500000000000000139e-02 5.000000000000000000e+00
2.500000000000000139e-02 6.000000000000000000e+00
2.500000000000000139e-02 7.000000000000000000e+00
2.500000000000000139e-02 8.000000000000000000e+00
2.500000000000000139e-02 9.000000000000000000e+00
3.749999999999999861e-02 1.000000000000000000e+01
3.749999999999999861e-02 1.100000000000000000e+01
3.749999999999999861e-02 1.200000000000000000e+01
3.749999999999999861e-02 2.000000000000000000e+00
3.749999999999999861e-02 3.000000000000000000e+00
3.749999999999999861e-02 4.000000000000000000e+00
3.749999999999999861e-02 5.000000000000000000e+00
3.749999999999999861e-02 6.000000000000000000e+00
3.749999999999999861e-02 7.000000000000000000e+00
3.749999999999999861e-02 8.000000000000000000e+00
3.749999999999999861e-02 9.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+01
5.000000000000000278e-02 1.100000000000000000e+01
5.000000000000000278e-02 1.200000000000000000e+01
5.000000000000000278e-02 2.000000000000000000e+00
5.000000000000000278e-02 3.000000000000000000e+00
5.000000000000000278e-02 4.000000000000000000e+00
5.000000000000000278e-02 5.000000000000000000e+00
5.000000000000000278e-02 6.000000000000000000e+00
5.000000000000000278e-02 7.000000000000000000e+00
5.000000000000000278e-02 8.000000000000000000e+00
5.000000000000000278e-02 9.000000000000000000e+00
6.250000000000000000e-02 1.000000000000000000e+01
6.250000000000000000e-02 1.100000000000000000e+01
6.250000000000000000e-02 1.200000000000000000e+01
6.250000000000000000e-02 2.000000000000000000e+00
6.250000000000000000e-02 3.000000000000000000e+00
6.250000000000000000e-02 4.000000000000000000e+00
6.250000000000000000e-02 5.000000000000000000e+00
6.250000000000000000e-02 6.000000000000000000e+00
6.250000000000000000e-02 7.000000000000000000e+00
6.250000000000000000e-02 8.000000000000000000e+00
6.250000000000000000e-02 9.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+01
7.499999999999999722e-02 1.100000000000000000e+01
7.499999999999999722e-02 1.200000000000000000e+01
7.499999999999999722e-02 2.000000000000000000e+00
7.499999999999999722e-02 3.000000000000000000e+00
7.499999999999999722e-02 4.000000000000000000e+00
7.499999999999999722e-02 5.000000000000000000e+00
7.499999999999999722e-02 6.000000000000000000e+00
7.499999999999999722e-02 7.000000000000000000e+00
7.499999999999999722e-02 8.000000000000000000e+00
7.499999999999999722e-02 9.000000000000000000e+00
8.749999999999999445e-02 1.000000000000000000e+01
8.749999999999999445e-02 1.100000000000000000e+01
8.749999999999999445e-02 1.200000000000000000e+01
8.749999999999999445e-02 2.000000000000000000e+00
8.749999999999999445e-02 3.000000000000000000e+00
8.749999999999999445e-02 4.000000000000000000e+00
8.749999999999999445e-02 5.000000000000000000e+00
8.749999999999999445e-02 6.000000000000000000e+00
8.749999999999999445e-02 7.000000000000000000e+00
8.749999999999999445e-02 8.000000000000000000e+00
8.749999999999999445e-02 9.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+01
0.000000000000000000e+00 1.100000000000000000e+01
0.000000000000000000e+00 1.200000000000000000e+01
0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+00
1.125000000000000028e-01 1.000000000000000000e+01
1.125000000000000028e-01 1.100000000000000000e+01
1.125000000000000028e-01 1.200000000000000000e+01
1.125000000000000028e-01 2.000000000000000000e+00
1.125000000000000028e-01 3.000000000000000000e+00
1.125000000000000028e-01 4.000000000000000000e+00
1.125000000000000028e-01 5.000000000000000000e+00
1.125000000000000028e-01 6.000000000000000000e+00
1.125000000000000028e-01 7.000000000000000000e+00
1.125000000000000028e-01 8.000000000000000000e+00
1.125000000000000028e-01 9.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+01
1.250000000000000000e-01 1.100000000000000000e+01
1.250000000000000000e-01 1.200000000000000000e+01
1.250000000000000000e-01 2.000000000000000000e+00
1.250000000000000000e-01 3.000000000000000000e+00
1.250000000000000000e-01 4.000000000000000000e+00
1.250000000000000000e-01 5.000000000000000000e+00
1.250000000000000000e-01 6.000000000000000000e+00
1.250000000000000000e-01 7.000000000000000000e+00
1.250000000000000000e-01 8.000000000000000000e+00
1.250000000000000000e-01 9.000000000000000000e+00
1.375000000000000111e-01 1.000000000000000000e+01
1.375000000000000111e-01 1.100000000000000000e+01
1.375000000000000111e-01 1.200000000000000000e+01
1.375000000000000111e-01 2.000000000000000000e+00
1.375000000000000111e-01 3.000000000000000000e+00
1.375000000000000111e-01 4.000000000000000000e+00
1.375000000000000111e-01 5.000000000000000000e+00
1.375000000000000111e-01 6.000000000000000000e+00
1.375000000000000111e-01 7.000000000000000000e+00
1.375000000000000111e-01 8.000000000000000000e+00
1.375000000000000111e-01 9.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+01
1.499999999999999944e-01 1.100000000000000000e+01
1.499999999999999944e-01 1.200000000000000000e+01
1.499999999999999944e-01 2.000000000000000000e+00
1.499999999999999944e-01 3.000000000000000000e+00
1.499999999999999944e-01 4.000000000000000000e+00
1.499999999999999944e-01 5.000000000000000000e+00
1.499999999999999944e-01 6.000000000000000000e+00
1.499999999999999944e-01 7.000000000000000000e+00
1.499999999999999944e-01 8.000000000000000000e+00
1.499999999999999944e-01 9.000000000000000000e+00
1.625000000000000056e-01 1.000000000000000000e+01
1.625000000000000056e-01 1.100000000000000000e+01
1.625000000000000056e-01 1.200000000000000000e+01
1.625000000000000056e-01 2.000000000000000000e+00
1.625000000000000056e-01 3.000000000000000000e+00
1.625000000000000056e-01 4.000000000000000000e+00
1.625000000000000056e-01 5.000000000000000000e+00
1.625000000000000056e-01 6.000000000000000000e+00
1.625000000000000056e-01 7.000000000000000000e+00
1.625000000000000056e-01 8.000000000000000000e+00
1.625000000000000056e-01 9.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+01
1.749999999999999889e-01 1.100000000000000000e+01
1.749999999999999889e-01 1.200000000000000000e+01
1.749999999999999889e-01 2.000000000000000000e+00
1.749999999999999889e-01 3.000000000000000000e+00
1.749999999999999889e-01 4.000000000000000000e+00
1.749999999999999889e-01 5.000000000000000000e+00
1.749999999999999889e-01 6.000000000000000000e+00
1.749999999999999889e-01 7.000000000000000000e+00
1.749999999999999889e-01 8.000000000000000000e+00
1.749999999999999889e-01 9.000000000000000000e+00
1.875000000000000000e-01 1.000000000000000000e+01
1.875000000000000000e-01 1.100000000000000000e+01
1.875000000000000000e-01 1.200000000000000000e+01
1.875000000000000000e-01 2.000000000000000000e+00
1.875000000000000000e-01 3.000000000000000000e+00
1.875000000000000000e-01 4.000000000000000000e+00
1.875000000000000000e-01 5.000000000000000000e+00
1.875000000000000000e-01 6.000000000000000000e+00
1.875000000000000000e-01 7.000000000000000000e+00
1.875000000000000000e-01 8.000000000000000000e+00
1.875000000000000000e-01 9.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+01
1.000000000000000056e-01 1.100000000000000000e+01
1.000000000000000056e-01 1.200000000000000000e+01
1.000000000000000056e-01 2.000000000000000000e+00
1.000000000000000056e-01 3.000000000000000000e+00
1.000000000000000056e-01 4.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000000e+00
1.000000000000000056e-01 6.000000000000000000e+00
1.000000000000000056e-01 7.000000000000000000e+00
1.000000000000000056e-01 8.000000000000000000e+00
1.000000000000000056e-01 9.000000000000000000e+00
2.124999999999999944e-01 1.000000000000000000e+01
2.124999999999999944e-01 1.100000000000000000e+01
2.124999999999999944e-01 1.200000000000000000e+01
2.124999999999999944e-01 2.000000000000000000e+00
2.124999999999999944e-01 3.000000000000000000e+00
2.124999999999999944e-01 4.000000000000000000e+00
2.124999999999999944e-01 5.000000000000000000e+00
2.124999999999999944e-01 6.000000000000000000e+00
2.124999999999999944e-01 7.000000000000000000e+00
2.124999999999999944e-01 8.000000000000000000e+00
2.124999999999999944e-01 9.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+01
2.250000000000000056e-01 1.100000000000000000e+01
2.250000000000000056e-01 1.200000000000000000e+01
2.250000000000000056e-01 3.000000000000000000e+00
2.250000000000000056e-01 4.000000000000000000e+00
2.250000000000000056e-01 5.000000000000000000e+00
2.250000000000000056e-01 6.000000000000000000e+00
2.250000000000000056e-01 7.000000000000000000e+00
2.250000000000000056e-01 8.000000000000000000e+00
2.250000000000000056e-01 9.000000000000000000e+00
2.374999999999999889e-01 1.000000000000000000e+01
2.374999999999999889e-01 1.100000000000000000e+01
2.374999999999999889e-01 1.200000000000000000e+01
2.374999999999999889e-01 3.000000000000000000e+00
2.374999999999999889e-01 4.000000000000000000e+00
2.374999999999999889e-01 5.000000000000000000e+00
2.374999999999999889e-01 6.000000000000000000e+00
2.374999999999999889e-01 7.000000000000000000e+00
2.374999999999999889e-01 8.000000000000000000e+00
2.374999999999999889e-01 9.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+01
2.500000000000000000e-01 1.100000000000000000e+01
2.500000000000000000e-01 1.200000000000000000e+01
2.500000000000000000e-01 3.000000000000000000e+00
2.500000000000000000e-01 4.000000000000000000e+00
2.500000000000000000e-01 5.000000000000000000e+00
2.500000000000000000e-01 6.000000000000000000e+00
2.500000000000000000e-01 7.000000000000000000e+00
2.500000000000000000e-01 8.000000000000000000e+00
2.500000000000000000e-01 9.000000000000000000e+00
2.625000000000000111e-01 1.000000000000000000e+01
2.625000000000000111e-01 1.100000000000000000e+01
2.625000000000000111e-01 1.200000000000000000e+01
2.625000000000000111e-01 3.000000000000000000e+00
2.625000000000000111e-01 4.000000000000000000e+00
2.625000000000000111e-01 5.000000000000000000e+00
2.625000000000000111e-01 6.000000000000000000e+00
2.625000000000000111e-01 7.000000000000000000e+00
2.625000000000000111e-01 8.000000000000000000e+00
2.625000000000000111e-01 9.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+01
2.750000000000000222e-01 1.100000000000000000e+01
2.750000000000000222e-01 1.200000000000000000e+01
2.750000000000000222e-01 3.000000000000000000e+00
2.750000000000000222e-01 4.000000000000000000e+00
2.750000000000000222e-01 5.000000000000000000e+00
2.750000000000000222e-01 6.000000000000000000e+00
2.750000000000000222e-01 7.000000000000000000e+00
2.750000000000000222e-01 8.000000000000000000e+00
2.750000000000000222e-01 9.000000000000000000e+00
2.874999999999999778e-01 1.000000000000000000e+01
2.874999999999999778e-01 1.100000000000000000e+01
2.874999999999999778e-01 1.200000000000000000e+01
2.874999999999999778e-01 3.000000000000000000e+00
2.874999999999999778e-01 4.000000000000000000e+00
2.874999999999999778e-01 5.000000000000000000e+00
2.874999999999999778e-01 6.000000000000000000e+00
2.874999999999999778e-01 7.000000000000000000e+00
2.874999999999999778e-01 8.000000000000000000e+00
2.874999999999999778e-01 9.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+01
2.000000000000000111e-01 1.100000000000000000e+01
2.000000000000000111e-01 1.200000000000000000e+01
2.000000000000000111e-01 2.000000000000000000e+00
2.000000000000000111e-01 3.000000000000000000e+00
2.000000000000000111e-01 4.000000000000000000e+00
2.000000000000000111e-01 5.000000000000000000e+00
2.000000000000000111e-01 6.000000000000000000e+00
2.000000000000000111e-01 7.000000000000000000e+00
2.000000000000000111e-01 8.000000000000000000e+00
2.000000000000000111e-01 9.000000000000000000e+00
3.125000000000000000e-01 1.000000000000000000e+01
3.125000000000000000e-01 1.100000000000000000e+01
3.125000000000000000e-01 1.200000000000000000e+01
3.125000000000000000e-01 3.000000000000000000e+00
3.125000000000000000e-01 4.000000000000000000e+00
3.125000000000000000e-01 5.000000000000000000e+00
3.125000000000000000e-01 6.000000000000000000e+00
3.125000000000000000e-01 7.000000000000000000e+00
3.125000000000000000e-01 8.000000000000000000e+00
3.125000000000000000e-01 9.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+01
3.250000000000000111e-01 1.100000000000000000e+01
3.250000000000000111e-01 1.200000000000000000e+01
3.250000000000000111e-01 3.000000000000000000e+00
3.250000000000000111e-01 4.000000000000000000e+00
3.250000000000000111e-01 5.000000000000000000e+00
3.250000000000000111e-01 6.000000000000000000e+00
3.250000000000000111e-01 7.000000000000000000e+00
3.250000000000000111e-01 8.000000000000000000e+00
3.250000000000000111e-01 9.000000000000000000e+00
3.375000000000000222e-01 1.000000000000000000e+01
3.375000000000000222e-01 1.100000000000000000e+01
3.375000000000000222e-01 1.200000000000000000e+01
3.375000000000000222e-01 4.000000000000000000e+00
3.375000000000000222e-01 5.000000000000000000e+00
3.375000000000000222e-01 6.000000000000000000e+00
3.375000000000000222e-01 7.000000000000000000e+00
3.375000000000000222e-01 8.000000000000000000e+00
3.375000000000000222e-01 9.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+01
3.499999999999999778e-01 1.100000000000000000e+01
3.499999999999999778e-01 1.200000000000000000e+01
3.499999999999999778e-01 4.000000000000000000e+00
3.499999999999999778e-01 5.000000000000000000e+00
3.499999999999999778e-01 6.000000000000000000e+00
3.499999999999999778e-01 7.000000000000000000e+00
3.499999999999999778e-01 8.000000000000000000e+00
3.499999999999999778e-01 9.000000000000000000e+00
3.624999999999999889e-01 1.000000000000000000e+01
3.624999999999999889e-01 1.100000000000000000e+01
3.624999999999999889e-01 1.200000000000000000e+01
3.624999999999999889e-01 4.000000000000000000e+00
3.624999999999999889e-01 5.000000000000000000e+00
3.624999999999999889e-01 6.000000000000000000e+00
3.624999999999999889e-01 7.000000000000000000e+00
3.624999999999999889e-01 8.000000000000000000e+00
3.624999999999999889e-01 9.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+01
3.750000000000000000e-01 1.100000000000000000e+01
3.750000000000000000e-01 1.200000000000000000e+01
3.750000000000000000e-01 4.000000000000000000e+00
3.750000000000000000e-01 5.000000000000000000e+00
3.750000000000000000e-01 6.000000000000000000e+00
3.750000000000000000e-01 7.000000000000000000e+00
3.750000000000000000e-01 8.000000000000000000e+00
3.750000000000000000e-01 9.000000000000000000e+00
3.875000000000000111e-01 1.000000000000000000e+01
3.875000000000000111e-01 1.100000000000000000e+01
3.875000000000000111e-01 1.200000000000000000e+01
3.875000000000000111e-01 5.000000000000000000e+00
3.875000000000000111e-01 6.000000000000000000e+00
3.875000000000000111e-01 7.000000000000000000e+00
3.875000000000000111e-01 8.000000000000000000e+00
3.875000000000000111e-01 9.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+01
2.999999999999999889e-01 1.100000000000000000e+01
2.999999999999999889e-01 1.200000000000000000e+01
2.999999999999999889e-01 3.000000000000000000e+00
2.999999999999999889e-01 4.000000000000000000e+00
2.999999999999999889e-01 5.000000000000000000e+00
2.999999999999999889e-01 6.000000000000000000e+00
2.999999999999999889e-01 7.000000000000000000e+00
2.999999999999999889e-01 8.000000000000000000e+00
2.999999999999999889e-01 9.000000000000000000e+00
4.124999999999999778e-01 1.000000000000000000e+01
4.124999999999999778e-01 1.100000000000000000e+01
4.124999999999999778e-01 1.200000000000000000e+01
4.124999999999999778e-01 5.000000000000000000e+00
4.124999999999999778e-01 6.000000000000000000e+00
4.124999999999999778e-01 7.000000000000000000e+00
4.124999999999999778e-01 8.000000000000000000e+00
4.124999999999999778e-01 9.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+01
4.249999999999999889e-01 1.100000000000000000e+01
4.249999999999999889e-01 1.200000000000000000e+01
4.249999999999999889e-01 6.000000000000000000e+00
4.249999999999999889e-01 7.000000000000000000e+00
4.249999999999999889e-01 8.000000000000000000e+00
4.249999999999999889e-01 9.000000000000000000e+00
4.375000000000000000e-01 1.000000000000000000e+01
4.375000000000000000e-01 1.100000000000000000e+01
4.375000000000000000e-01 1.200000000000000000e+01
4.375000000000000000e-01 7.000000000000000000e+00
4.375000000000000000e-01 8.000000000000000000e+00
4.375000000000000000e-01 9.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+01
4.500000000000000111e-01 1.100000000000000000e+01
4.500000000000000111e-01 1.200000000000000000e+01
4.500000000000000111e-01 8.000000000000000000e+00
4.500000000000000111e-01 9.000000000000000000e+00
4.625000000000000222e-01 1.100000000000000000e+01
4.625000000000000222e-01 1.200000000000000000e+01
4.749999999999999778e-01 1.100000000000000000e+01
4.749999999999999778e-01 1.200000000000000000e+01
4.874999999999999889e-01 1.000000000000000000e+01
4.874999999999999889e-01 1.100000000000000000e+01
4.874999999999999889e-01 1.200000000000000000e+01
4.874999999999999889e-01 7.000000000000000000e+00
4.874999999999999889e-01 8.000000000000000000e+00
4.874999999999999889e-01 9.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+01
4.000000000000000222e-01 1.100000000000000000e+01
4.000000000000000222e-01 1.200000000000000000e+01
4.000000000000000222e-01 5.000000000000000000e+00
4.000000000000000222e-01 6.000000000000000000e+00
4.000000000000000222e-01 7.000000000000000000e+00
4.000000000000000222e-01 8.000000000000000000e+00
4.000000000000000222e-01 9.000000000000000000e+00
5.124999999999999556e-01 1.000000000000000000e+01
5.124999999999999556e-01 1.100000000000000000e+01
5.124999999999999556e-01 1.200000000000000000e+01
5.124999999999999556e-01 5.000000000000000000e+00
5.124999999999999556e-01 6.000000000000000000e+00
5.124999999999999556e-01 7.000000000000000000e+00
5.124999999999999556e-01 8.000000000000000000e+00
5.124999999999999556e-01 9.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+01
5.250000000000000222e-01 1.100000000000000000e+01
5.250000000000000222e-01 1.200000000000000000e+01
5.250000000000000222e-01 4.000000000000000000e+00
5.250000000000000222e-01 5.000000000000000000e+00
5.250000000000000222e-01 6.000000000000000000e+00
5.250000000000000222e-01 7.000000000000000000e+00
5.250000000000000222e-01 8.000000000000000000e+00
5.250000000000000222e-01 9.000000000000000000e+00
5.374999999999999778e-01 1.000000000000000000e+01
5.374999999999999778e-01 1.100000000000000000e+01
5.374999999999999778e-01 1.200000000000000000e+01
5.374999999999999778e-01 4.000000000000000000e+00
5.374999999999999778e-01 5.000000000000000000e+00
5.374999999999999778e-01 6.000000000000000000e+00
5.374999999999999778e-01 7.000000000000000000e+00
5.374999999999999778e-01 8.000000000000000000e+00
5.374999999999999778e-01 9.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+01
5.500000000000000444e-01 1.100000000000000000e+01
5.500000000000000444e-01 1.200000000000000000e+01
5.500000000000000444e-01 4.000000000000000000e+00
5.500000000000000444e-01 5.000000000000000000e+00
5.500000000000000444e-01 6.000000000000000000e+00
5.500000000000000444e-01 7.000000000000000000e+00
5.500000000000000444e-01 8.000000000000000000e+00
5.500000000000000444e-01 9.000000000000000000e+00
5.625000000000000000e-01 1.000000000000000000e+01
5.625000000000000000e-01 1.100000000000000000e+01
5.625000000000000000e-01 1.200000000000000000e+01
5.625000000000000000e-01 3.000000000000000000e+00
5.625000000000000000e-01 4.000000000000000000e+00
5.625000000000000000e-01 5.000000000000000000e+00
5.625000000000000000e-01 6.000000000000000000e+00
5.625000000000000000e-01 7.000000000000000000e+00
5.625000000000000000e-01 8.000000000000000000e+00
5.625000000000000000e-01 9.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+01
5.749999999999999556e-01 1.100000000000000000e+01
5.749999999999999556e-01 1.200000000000000000e+01
5.749999999999999556e-01 3.000000000000000000e+00
5.749999999999999556e-01 4.000000000000000000e+00
5.749999999999999556e-01 5.000000000000000000e+00
5.749999999999999556e-01 6.000000000000000000e+00
5.749999999999999556e-01 7.000000000000000000e+00
5.749999999999999556e-01 8.000000000000000000e+00
5.749999999999999556e-01 9.000000000000000000e+00
5.875000000000000222e-01 1.000000000000000000e+01
5.875000000000000222e-01 1.100000000000000000e+01
5.875000000000000222e-01 1.200000000000000000e+01
5.875000000000000222e-01 3.000000000000000000e+00
5.875000000000000222e-01 4.000000000000000000e+00
5.875000000000000222e-01 5.000000000000000000e+00
5.875000000000000222e-01 6.000000000000000000e+00
5.875000000000000222e-01 7.000000000000000000e+00
5.875000000000000222e-01 8.000000000000000000e+00
5.875000000000000222e-01 9.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+01
5.000000000000000000e-01 1.100000000000000000e+01
5.000000000000000000e-01 1.200000000000000000e+01
5.000000000000000000e-01 5.000000000000000000e+00
5.000000000000000000e-01 6.000000000000000000e+00
5.000000000000000000e-01 7.000000000000000000e+00
5.000000000000000000e-01 8.000000000000000000e+00
5.000000000000000000e-01 9.000000000000000000e+00
6.125000000000000444e-01 1.000000000000000000e+01
6.125000000000000444e-01 1.100000000000000000e+01
6.125000000000000444e-01 1.200000000000000000e+01
6.125000000000000444e-01 3.000000000000000000e+00
6.125000000000000444e-01 4.000000000000000000e+00
6.125000000000000444e-01 5.000000000000000000e+00
6.125000000000000444e-01 6.000000000000000000e+00
6.125000000000000444e-01 7.000000000000000000e+00
6.125000000000000444e-01 8.000000000000000000e+00
6.125000000000000444e-01 9.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+01
6.250000000000000000e-01 1.100000000000000000e+01
6.250000000000000000e-01 1.200000000000000000e+01
6.250000000000000000e-01 3.000000000000000000e+00
6.250000000000000000e-01 4.000000000000000000e+00
6.250000000000000000e-01 5.000000000000000000e+00
6.250000000000000000e-01 6.000000000000000000e+00
6.250000000000000000e-01 7.000000000000000000e+00
6.250000000000000000e-01 8.000000000000000000e+00
6.250000000000000000e-01 9.000000000000000000e+00
6.374999999999999556e-01 1.000000000000000000e+01
6.374999999999999556e-01 1.100000000000000000e+01
6.374999999999999556e-01 1.200000000000000000e+01
6.374999999999999556e-01 3.000000000000000000e+00
6.374999999999999556e-01 4.000000000000000000e+00
6.374999999999999556e-01 5.000000000000000000e+00
6.374999999999999556e-01 6.000000000000000000e+00
6.374999999999999556e-01 7.000000000000000000e+00
6.374999999999999556e-01 8.000000000000000000e+00
6.374999999999999556e-01 9.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+01
6.500000000000000222e-01 1.100000000000000000e+01
6.500000000000000222e-01 1.200000000000000000e+01
6.500000000000000222e-01 3.000000000000000000e+00
6.500000000000000222e-01 4.000000000000000000e+00
6.500000000000000222e-01 5.000000000000000000e+00
6.500000000000000222e-01 6.000000000000000000e+00
6.500000000000000222e-01 7.000000000000000000e+00
6.500000000000000222e-01 8.000000000000000000e+00
6.500000000000000222e-01 9.000000000000000000e+00
6.624999999999999778e-01 1.000000000000000000e+01
6.624999999999999778e-01 1.100000000000000000e+01
6.624999999999999778e-01 1.200000000000000000e+01
6.624999999999999778e-01 3.000000000000000000e+00
6.624999999999999778e-01 4.000000000000000000e+00
6.624999999999999778e-01 5.000000000000000000e+00
6.624999999999999778e-01 6.000000000000000000e+00
6.624999999999999778e-01 7.000000000000000000e+00
6.624999999999999778e-01 8.000000000000000000e+00
6.624999999999999778e-01 9.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+01
6.750000000000000444e-01 1.100000000000000000e+01
6.750000000000000444e-01 1.200000000000000000e+01
6.750000000000000444e-01 3.000000000000000000e+00
6.750000000000000444e-01 4.000000000000000000e+00
6.750000000000000444e-01 5.000000000000000000e+00
6.750000000000000444e-01 6.000000000000000000e+00
6.750000000000000444e-01 7.000000000000000000e+00
6.750000000000000444e-01 8.000000000000000000e+00
6.750000000000000444e-01 9.000000000000000000e+00
6.875000000000000000e-01 1.000000000000000000e+01
6.875000000000000000e-01 1.100000000000000000e+01
6.875000000000000000e-01 1.200000000000000000e+01
6.875000000000000000e-01 3.000000000000000000e+00
6.875000000000000000e-01 4.000000000000000000e+00
6.875000000000000000e-01 5.000000000000000000e+00
6.875000000000000000e-01 6.000000000000000000e+00
6.875000000000000000e-01 7.000000000000000000e+00
6.875000000000000000e-01 8.000000000000000000e+00
6.875000000000000000e-01 9.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+01
5.999999999999999778e-01 1.100000000000000000e+01
5.999999999999999778e-01 1.200000000000000000e+01
5.999999999999999778e-01 3.000000000000000000e+00
5.999999999999999778e-01 4.000000000000000000e+00
5.999999999999999778e-01 5.000000000000000000e+00
5.999999999999999778e-01 6.000000000000000000e+00
5.999999999999999778e-01 7.000000000000000000e+00
5.999999999999999778e-01 8.000000000000000000e+00
5.999999999999999778e-01 9.000000000000000000e+00
7.125000000000000222e-01 1.000000000000000000e+01
7.125000000000000222e-01 1.100000000000000000e+01
7.125000000000000222e-01 1.200000000000000000e+01
7.125000000000000222e-01 2.000000000000000000e+00
7.125000000000000222e-01 3.000000000000000000e+00
7.125000000000000222e-01 4.000000000000000000e+00
7.125000000000000222e-01 5.000000000000000000e+00
7.125000000000000222e-01 6.000000000000000000e+00
7.125000000000000222e-01 7.000000000000000000e+00
7.125000000000000222e-01 8.000000000000000000e+00
7.125000000000000222e-01 9.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+01
7.249999999999999778e-01 1.100000000000000000e+01
7.249999999999999778e-01 1.200000000000000000e+01
7.249999999999999778e-01 2.000000000000000000e+00
7.249999999999999778e-01 3.000000000000000000e+00
7.249999999999999778e-01 4.000000000000000000e+00
7.249999999999999778e-01 5.000000000000000000e+00
7.249999999999999778e-01 6.000000000000000000e+00
7.249999999999999778e-01 7.000000000000000000e+00
7.249999999999999778e-01 8.000000000000000000e+00
7.249999999999999778e-01 9.000000000000000000e+00
7.375000000000000444e-01 1.000000000000000000e+01
7.375000000000000444e-01 1.100000000000000000e+01
7.375000000000000444e-01 1.200000000000000000e+01
7.375000000000000444e-01 2.000000000000000000e+00
7.375000000000000444e-01 3.000000000000000000e+00
7.375000000000000444e-01 4.000000000000000000e+00
7.375000000000000444e-01 5.000000000000000000e+00
7.375000000000000444e-01 6.000000000000000000e+00
7.375000000000000444e-01 7.000000000000000000e+00
7.375000000000000444e-01 8.000000000000000000e+00
7.375000000000000444e-01 9.000000000000000000e+00
7.500000000000000000e-01 1.000000000000000000e+01
7.500000000000000000e-01 1.100000000000000000e+01
7.500000000000000000e-01 1.200000000000000000e+01
7.500000000000000000e-01 2.000000000000000000e+00
7.500000000000000000e-01 3.000000000000000000e+00
7.500000000000000000e-01 4.000000000000000000e+00
7.500000000000000000e-01 5.000000000000000000e+00
7.500000000000000000e-01 6.000000000000000000e+00
7.500000000000000000e-01 7.000000000000000000e+00
7.500000000000000000e-01 8.000000000000000000e+00
7.500000000000000000e-01 9.000000000000000000e+00
7.624999999999999556e-01 1.000000000000000000e+01
7.624999999999999556e-01 1.100000000000000000e+01
7.624999999999999556e-01 1.200000000000000000e+01
7.624999999999999556e-01 2.000000000000000000e+00
7.624999999999999556e-01 3.000000000000000000e+00
7.624999999999999556e-01 4.000000000000000000e+00
7.624999999999999556e-01 5.000000000000000000e+00
7.624999999999999556e-01 6.000000000000000000e+00
7.624999999999999556e-01 7.000000000000000000e+00
7.624999999999999556e-01 8.000000000000000000e+00
7.624999999999999556e-01 9.000000000000000000e+00
7.750000000000000222e-01 1.000000000000000000e+01
7.750000000000000222e-01 1.100000000000000000e+01
7.750000000000000222e-01 1.200000000000000000e+01
7.750000000000000222e-01 2.000000000000000000e+00
7.750000000000000222e-01 3.000000000000000000e+00
7.750000000000000222e-01 4.000000000000000000e+00
7.750000000000000222e-01 5.000000000000000000e+00
7.750000000000000222e-01 6.000000000000000000e+00
7.750000000000000222e-01 7.000000000000000000e+00
7.750000000000000222e-01 8.000000000000000000e+00
7.750000000000000222e-01 9.000000000000000000e+00
7.874999999999999778e-01 1.000000000000000000e+01
7.874999999999999778e-01 1.100000000000000000e+01
7.874999999999999778e-01 1.200000000000000000e+01
7.874999999999999778e-01 2.000000000000000000e+00
7.874999999999999778e-01 3.000000000000000000e+00
7.874999999999999778e-01 4.000000000000000000e+00
7.874999999999999778e-01 5.000000000000000000e+00
7.874999999999999778e-01 6.000000000000000000e+00
7.874999999999999778e-01 7.000000000000000000e+00
7.874999999999999778e-01 8.000000000000000000e+00
7.874999999999999778e-01 9.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+01
6.999999999999999556e-01 1.100000000000000000e+01
6.999999999999999556e-01 1.200000000000000000e+01
6.999999999999999556e-01 2.000000000000000000e+00
6.999999999999999556e-01 3.000000000000000000e+00
6.999999999999999556e-01 4.000000000000000000e+00
6.999999999999999556e-01 5.000000000000000000e+00
6.999999999999999556e-01 6.000000000000000000e+00
6.999999999999999556e-01 7.000000000000000000e+00
6.999999999999999556e-01 8.000000000000000000e+00
6.999999999999999556e-01 9.000000000000000000e+00
8.125000000000000000e-01 1.000000000000000000e+01
8.125000000000000000e-01 1.100000000000000000e+01
8.125000000000000000e-01 1.200000000000000000e+01
8.125000000000000000e-01 2.000000000000000000e+00
8.125000000000000000e-01 3.000000000000000000e+00
8.125000000000000000e-01 4.000000000000000000e+00
8.125000000000000000e-01 5.000000000000000000e+00
8.125000000000000000e-01 6.000000000000000000e+00
8.125000000000000000e-01 7.000000000000000000e+00
8.125000000000000000e-01 8.000000000000000000e+00
8.125000000000000000e-01 9.000000000000000000e+00
8.249999999999999556e-01 1.000000000000000000e+01
8.249999999999999556e-01 1.100000000000000000e+01
8.249999999999999556e-01 1.200000000000000000e+01
8.249999999999999556e-01 2.000000000000000000e+00
8.249999999999999556e-01 3.000000000000000000e+00
8.249999999999999556e-01 4.000000000000000000e+00
8.249999999999999556e-01 5.000000000000000000e+00
8.249999999999999556e-01 6.000000000000000000e+00
8.249999999999999556e-01 7.000000000000000000e+00
8.249999999999999556e-01 8.000000000000000000e+00
8.249999999999999556e-01 9.000000000000000000e+00
8.375000000000000222e-01 1.000000000000000000e+01
8.375000000000000222e-01 1.100000000000000000e+01
8.375000000000000222e-01 1.200000000000000000e+01
8.375000000000000222e-01 2.000000000000000000e+00
8.375000000000000222e-01 3.000000000000000000e+00
8.375000000000000222e-01 4.000000000000000000e+00
8.375000000000000222e-01 5.000000000000000000e+00
8.375000000000000222e-01 6.000000000000000000e+00
8.375000000000000222e-01 7.000000000000000000e+00
8.375000000000000222e-01 8.000000000000000000e+00
8.375000000000000222e-01 9.000000000000000000e+00
8.499999999999999778e-01 1.000000000000000000e+01
8.499999999999999778e-01 1.100000000000000000e+01
8.499999999999999778e-01 1.200000000000000000e+01
8.499999999999999778e-01 2.000000000000000000e+00
8.499999999999999778e-01 3.000000000000000000e+00
8.499999999999999778e-01 4.000000000000000000e+00
8.499999999999999778e-01 5.000000000000000000e+00
8.499999999999999778e-01 6.000000000000000000e+00
8.499999999999999778e-01 7.000000000000000000e+00
8.499999999999999778e-01 8.000000000000000000e+00
8.499999999999999778e-01 9.000000000000000000e+00
8.625000000000000444e-01 1.000000000000000000e+01
8.625000000000000444e-01 1.100000000000000000e+01
8.625000000000000444e-01 1.200000000000000000e+01
8.625000000000000444e-01 2.000000000000000000e+00
8.625000000000000444e-01 3.000000000000000000e+00
8.625000000000000444e-01 4.000000000000000000e+00
8.625000000000000444e-01 5.000000000000000000e+00
8.625000000000000444e-01 6.000000000000000000e+00
8.625000000000000444e-01 7.000000000000000000e+00
8.625000000000000444e-01 8.000000000000000000e+00
8.625000000000000444e-01 9.000000000000000000e+00
8.750000000000000000e-01 1.000000000000000000e+01
8.750000000000000000e-01 1.100000000000000000e+01
8.750000000000000000e-01 1.200000000000000000e+01
8.750000000000000000e-01 2.000000000000000000e+00
8.750000000000000000e-01 3.000000000000000000e+00
8.750000000000000000e-01 4.000000000000000000e+00
8.750000000000000000e-01 5.000000000000000000e+00
8.750000000000000000e-01 6.000000000000000000e+00
8.750000000000000000e-01 7.000000000000000000e+00
8.750000000000000000e-01 8.000000000000000000e+00
8.750000000000000000e-01 9.000000000000000000e+00
8.874999999999999556e-01 1.000000000000000000e+01
8.874999999999999556e-01 1.100000000000000000e+01
8.874999999999999556e-01 1.200000000000000000e+01
8.874999999999999556e-01 2.000000000000000000e+00
8.874999999999999556e-01 3.000000000000000000e+00
8.874999999999999556e-01 4.000000000000000000e+00
8.874999999999999556e-01 5.000000000000000000e+00
8.874999999999999556e-01 6.000000000000000000e+00
8.874999999999999556e-01 7.000000000000000000e+00
8.874999999999999556e-01 8.000000000000000000e+00
8.874999999999999556e-01 9.000000000000000000e+00
8.000000000000000444e-01 1.000000000000000000e+01
8.000000000000000444e-01 1.100000000000000000e+01
8.000000000000000444e-01 1.200000000000000000e+01
8.000000000000000444e-01 2.000000000000000000e+00
8.000000000000000444e-01 3.000000000000000000e+00
8.000000000000000444e-01 4.000000000000000000e+00
8.000000000000000444e-01 5.000000000000000000e+00
8.000000000000000444e-01 6.000000000000000000e+00
8.000000000000000444e-01 7.000000000000000000e+00
8.000000000000000444e-01 8.000000000000000000e+00
8.000000000000000444e-01 9.000000000000000000e+00
9.124999999999999778e-01 1.000000000000000000e+01
9.124999999999999778e-01 1.100000000000000000e+01
9.124999999999999778e-01 1.200000000000000000e+01
9.124999999999999778e-01 2.000000000000000000e+00
9.124999999999999778e-01 3.000000000000000000e+00
9.124999999999999778e-01 4.000000000000000000e+00
9.124999999999999778e-01 5.000000000000000000e+00
9.124999999999999778e-01 6.000000000000000000e+00
9.124999999999999778e-01 7.000000000000000000e+00
9.124999999999999778e-01 8.000000000000000000e+00
9.124999999999999778e-01 9.000000000000000000e+00
9.250000000000000444e-01 1.000000000000000000e+01
9.250000000000000444e-01 1.100000000000000000e+01
9.250000000000000444e-01 1.200000000000000000e+01
9.250000000000000444e-01 2.000000000000000000e+00
9.250000000000000444e-01 3.000000000000000000e+00
9.250000000000000444e-01 4.000000000000000000e+00
9.250000000000000444e-01 5.000000000000000000e+00
9.250000000000000444e-01 6.000000000000000000e+00
9.250000000000000444e-01 7.000000000000000000e+00
9.250000000000000444e-01 8.000000000000000000e+00
9.250000000000000444e-01 9.000000000000000000e+00
9.375000000000000000e-01 1.000000000000000000e+01
9.375000000000000000e-01 1.100000000000000000e+01
9.375000000000000000e-01 1.200000000000000000e+01
9.375000000000000000e-01 2.000000000000000000e+00
9.375000000000000000e-01 3.000000000000000000e+00
9.375000000000000000e-01 4.000000000000000000e+00
9.375000000000000000e-01 5.000000000000000000e+00
9.375000000000000000e-01 6.000000000000000000e+00
9.375000000000000000e-01 7.000000000000000000e+00
9.375000000000000000e-01 8.000000000000000000e+00
9.375000000000000000e-01 9.000000000000000000e+00
9.499999999999999556e-01 1.000000000000000000e+01
9.499999999999999556e-01 1.100000000000000000e+01
9.499999999999999556e-01 1.200000000000000000e+01
9.499999999999999556e-01 2.000000000000000000e+00
9.499999999999999556e-01 3.000000000000000000e+00
9.499999999999999556e-01 4.000000000000000000e+00
9.499999999999999556e-01 5.000000000000000000e+00
9.499999999999999556e-01 6.000000000000000000e+00
9.499999999999999556e-01 7.000000000000000000e+00
9.499999999999999556e-01 8.000000000000000000e+00
9.499999999999999556e-01 9.000000000000000000e+00
9.625000000000000222e-01 1.000000000000000000e+01
9.625000000000000222e-01 1.100000000000000000e+01
9.625000000000000222e-01 1.200000000000000000e+01
9.625000000000000222e-01 2.000000000000000000e+00
9.625000000000000222e-01 3.000000000000000000e+00
9.625000000000000222e-01 4.000000000000000000e+00
9.625000000000000222e-01 5.000000000000000000e+00
9.625000000000000222e-01 6.000000000000000000e+00
9.625000000000000222e-01 7.000000000000000000e+00
9.625000000000000222e-01 8.000000000000000000e+00
9.625000000000000222e-01 9.000000000000000000e+00
9.749999999999999778e-01 1.000000000000000000e+01
9.749999999999999778e-01 1.100000000000000000e+01
9.749999999999999778e-01 1.200000000000000000e+01
9.749999999999999778e-01 2.000000000000000000e+00
9.749999999999999778e-01 3.000000000000000000e+00
9.749999999999999778e-01 4.000000000000000000e+00
9.749999999999999778e-01 5.000000000000000000e+00
9.749999999999999778e-01 6.000000000000000000e+00
9.749999999999999778e-01 7.000000000000000000e+00
9.749999999999999778e-01 8.000000000000000000e+00
9.749999999999999778e-01 9.000000000000000000e+00
9.875000000000000444e-01 1.000000000000000000e+01
9.875000000000000444e-01 1.100000000000000000e+01
9.875000000000000444e-01 1.200000000000000000e+01
9.875000000000000444e-01 2.000000000000000000e+00
9.875000000000000444e-01 3.000000000000000000e+00
9.875000000000000444e-01 4.000000000000000000e+00
9.875000000000000444e-01 5.000000000000000000e+00
9.875000000000000444e-01 6.000000000000000000e+00
9.875000000000000444e-01 7.000000000000000000e+00
9.875000000000000444e-01 8.000000000000000000e+00
9.875000000000000444e-01 9.000000000000000000e+00
9.000000000000000222e-01 1.000000000000000000e+01
9.000000000000000222e-01 1.100000000000000000e+01
9.000000000000000222e-01 1.200000000000000000e+01
9.000000000000000222e-01 2.000000000000000000e+00
9.000000000000000222e-01 3.000000000000000000e+00
9.000000000000000222e-01 4.000000000000000000e+00
9.000000000000000222e-01 5.000000000000000000e+00
9.000000000000000222e-01 6.000000000000000000e+00
9.000000000000000222e-01 7.000000000000000000e+00
9.000000000000000222e-01 8.000000000000000000e+00
9.000000000000000222e-01 9.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+01
1.000000000000000000e+00 1.100000000000000000e+01
1.000000000000000000e+00 1.200000000000000000e+01
1.000000000000000000e+00 2.000000000000000000e+00
1.000000000000000000e+00 3.000000000000000000e+00
1.000000000000000000e+00 4.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e+00
1.000000000000000000e+00 6.000000000000000000e+00
1.000000000000000000e+00 7.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000000e+00
1.000000000000000000e+00 9.000000000000000000e+00


==> plots/cube_real_random_alpha1by4_stable.dat <==
theta k
2.500000000000000139e-02 1.000000000000000000e+00
3.749999999999999861e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
6.250000000000000000e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
8.749999999999999445e-02 1.000000000000000000e+00
1.125000000000000028e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.375000000000000111e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.625000000000000056e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.875000000000000000e-01 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
2.124999999999999944e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.374999999999999889e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.625000000000000111e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.874999999999999778e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
3.125000000000000000e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.250000000000000111e-01 2.000000000000000000e+00
3.375000000000000222e-01 1.000000000000000000e+00
3.375000000000000222e-01 2.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.499999999999999778e-01 2.000000000000000000e+00
3.624999999999999889e-01 1.000000000000000000e+00
3.624999999999999889e-01 2.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.750000000000000000e-01 2.000000000000000000e+00
3.875000000000000111e-01 1.000000000000000000e+00
3.875000000000000111e-01 2.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
4.124999999999999778e-01 1.000000000000000000e+00
4.124999999999999778e-01 2.000000000000000000e+00
4.124999999999999778e-01 3.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.249999999999999889e-01 2.000000000000000000e+00
4.249999999999999889e-01 3.000000000000000000e+00
4.375000000000000000e-01 1.000000000000000000e+00
4.375000000000000000e-01 2.000000000000000000e+00
4.375000000000000000e-01 3.000000000000000000e+00
4.375000000000000000e-01 4.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.500000000000000111e-01 2.000000000000000000e+00
4.500000000000000111e-01 3.000000000000000000e+00
4.500000000000000111e-01 4.000000000000000000e+00
4.500000000000000111e-01 5.000000000000000000e+00
4.625000000000000222e-01 1.000000000000000000e+00
4.625000000000000222e-01 2.000000000000000000e+00
4.625000000000000222e-01 3.000000000000000000e+00
4.625000000000000222e-01 4.000000000000000000e+00
4.625000000000000222e-01 5.000000000000000000e+00
4.625000000000000222e-01 6.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.749999999999999778e-01 2.000000000000000000e+00
4.749999999999999778e-01 3.000000000000000000e+00
4.749999999999999778e-01 4.000000000000000000e+00
4.749999999999999778e-01 5.000000000000000000e+00
4.749999999999999778e-01 6.000000000000000000e+00
4.749999999999999778e-01 7.000000000000000000e+00
4.749999999999999778e-01 8.000000000000000000e+00
4.874999999999999889e-01 1.000000000000000000e+01
4.874999999999999889e-01 1.000000000000000000e+00
4.874999999999999889e-01 2.000000000000000000e+00
4.874999999999999889e-01 3.000000000000000000e+00
4.874999999999999889e-01 4.000000000000000000e+00
4.874999999999999889e-01 5.000000000000000000e+00
4.874999999999999889e-01 6.000000000000000000e+00
4.874999999999999889e-01 7.000000000000000000e+00
4.874999999999999889e-01 8.000000000000000000e+00
4.874999999999999889e-01 9.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.000000000000000222e-01 2.000000000000000000e+00
4.000000000000000222e-01 3.000000000000000000e+00
5.124999999999999556e-01 1.000000000000000000e+00
5.124999999999999556e-01 2.000000000000000000e+00
5.124999999999999556e-01 3.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.250000000000000222e-01 2.000000000000000000e+00
5.250000000000000222e-01 3.000000000000000000e+00
5.374999999999999778e-01 1.000000000000000000e+00
5.374999999999999778e-01 2.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.500000000000000444e-01 2.000000000000000000e+00
5.625000000000000000e-01 1.000000000000000000e+00
5.625000000000000000e-01 2.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.749999999999999556e-01 2.000000000000000000e+00
5.875000000000000222e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.000000000000000000e+00
5.000000000000000000e-01 3.000000000000000000e+00
5.000000000000000000e-01 4.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e+00
6.125000000000000444e-01 1.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+00
6.374999999999999556e-01 1.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+00
6.624999999999999778e-01 1.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+00
6.875000000000000000e-01 1.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00
7.125000000000000222e-01 1.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+00
7.375000000000000444e-01 1.000000000000000000e+00
7.500000000000000000e-01 1.000000000000000000e+00
7.624999999999999556e-01 1.000000000000000000e+00
7.750000000000000222e-01 1.000000000000000000e+00
7.874999999999999778e-01 1.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+00
8.125000000000000000e-01 1.000000000000000000e+00
8.249999999999999556e-01 1.000000000000000000e+00
8.375000000000000222e-01 1.000000000000000000e+00
8.499999999999999778e-01 1.000000000000000000e+00
8.625000000000000444e-01 1.000000000000000000e+00
8.750000000000000000e-01 1.000000000000000000e+00
8.874999999999999556e-01 1.000000000000000000e+00
8.000000000000000444e-01 1.000000000000000000e+00


==> plots/cube_real_random_alpha1by4_unstable.dat <==
theta k
1.250000000000000069e-02 1.000000000000000000e+01
1.250000000000000069e-02 1.100000000000000000e+01
1.250000000000000069e-02 1.200000000000000000e+01
1.250000000000000069e-02 1.000000000000000000e+00
1.250000000000000069e-02 2.000000000000000000e+00
1.250000000000000069e-02 3.000000000000000000e+00
1.250000000000000069e-02 4.000000000000000000e+00
1.250000000000000069e-02 5.000000000000000000e+00
1.250000000000000069e-02 6.000000000000000000e+00
1.250000000000000069e-02 7.000000000000000000e+00
1.250000000000000069e-02 8.000000000000000000e+00
1.250000000000000069e-02 9.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+01
2.500000000000000139e-02 1.100000000000000000e+01
2.500000000000000139e-02 1.200000000000000000e+01
2.500000000000000139e-02 2.000000000000000000e+00
2.500000000000000139e-02 3.000000000000000000e+00
2.500000000000000139e-02 4.000000000000000000e+00
2.500000000000000139e-02 5.000000000000000000e+00
2.500000000000000139e-02 6.000000000000000000e+00
2.500000000000000139e-02 7.000000000000000000e+00
2.500000000000000139e-02 8.000000000000000000e+00
2.500000000000000139e-02 9.000000000000000000e+00
3.749999999999999861e-02 1.000000000000000000e+01
3.749999999999999861e-02 1.100000000000000000e+01
3.749999999999999861e-02 1.200000000000000000e+01
3.749999999999999861e-02 2.000000000000000000e+00
3.749999999999999861e-02 3.000000000000000000e+00
3.749999999999999861e-02 4.000000000000000000e+00
3.749999999999999861e-02 5.000000000000000000e+00
3.749999999999999861e-02 6.000000000000000000e+00
3.749999999999999861e-02 7.000000000000000000e+00
3.749999999999999861e-02 8.000000000000000000e+00
3.749999999999999861e-02 9.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+01
5.000000000000000278e-02 1.100000000000000000e+01
5.000000000000000278e-02 1.200000000000000000e+01
5.000000000000000278e-02 2.000000000000000000e+00
5.000000000000000278e-02 3.000000000000000000e+00
5.000000000000000278e-02 4.000000000000000000e+00
5.000000000000000278e-02 5.000000000000000000e+00
5.000000000000000278e-02 6.000000000000000000e+00
5.000000000000000278e-02 7.000000000000000000e+00
5.000000000000000278e-02 8.000000000000000000e+00
5.000000000000000278e-02 9.000000000000000000e+00
6.250000000000000000e-02 1.000000000000000000e+01
6.250000000000000000e-02 1.100000000000000000e+01
6.250000000000000000e-02 1.200000000000000000e+01
6.250000000000000000e-02 2.000000000000000000e+00
6.250000000000000000e-02 3.000000000000000000e+00
6.250000000000000000e-02 4.000000000000000000e+00
6.250000000000000000e-02 5.000000000000000000e+00
6.250000000000000000e-02 6.000000000000000000e+00
6.250000000000000000e-02 7.000000000000000000e+00
6.250000000000000000e-02 8.000000000000000000e+00
6.250000000000000000e-02 9.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+01
7.499999999999999722e-02 1.100000000000000000e+01
7.499999999999999722e-02 1.200000000000000000e+01
7.499999999999999722e-02 2.000000000000000000e+00
7.499999999999999722e-02 3.000000000000000000e+00
7.499999999999999722e-02 4.000000000000000000e+00
7.499999999999999722e-02 5.000000000000000000e+00
7.499999999999999722e-02 6.000000000000000000e+00
7.499999999999999722e-02 7.000000000000000000e+00
7.499999999999999722e-02 8.000000000000000000e+00
7.499999999999999722e-02 9.000000000000000000e+00
8.749999999999999445e-02 1.000000000000000000e+01
8.749999999999999445e-02 1.100000000000000000e+01
8.749999999999999445e-02 1.200000000000000000e+01
8.749999999999999445e-02 2.000000000000000000e+00
8.749999999999999445e-02 3.000000000000000000e+00
8.749999999999999445e-02 4.000000000000000000e+00
8.749999999999999445e-02 5.000000000000000000e+00
8.749999999999999445e-02 6.000000000000000000e+00
8.749999999999999445e-02 7.000000000000000000e+00
8.749999999999999445e-02 8.000000000000000000e+00
8.749999999999999445e-02 9.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+01
0.000000000000000000e+00 1.100000000000000000e+01
0.000000000000000000e+00 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+00
1.125000000000000028e-01 1.000000000000000000e+01
1.125000000000000028e-01 1.100000000000000000e+01
1.125000000000000028e-01 1.200000000000000000e+01
1.125000000000000028e-01 2.000000000000000000e+00
1.125000000000000028e-01 3.000000000000000000e+00
1.125000000000000028e-01 4.000000000000000000e+00
1.125000000000000028e-01 5.000000000000000000e+00
1.125000000000000028e-01 6.000000000000000000e+00
1.125000000000000028e-01 7.000000000000000000e+00
1.125000000000000028e-01 8.000000000000000000e+00
1.125000000000000028e-01 9.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+01
1.250000000000000000e-01 1.100000000000000000e+01
1.250000000000000000e-01 1.200000000000000000e+01
1.250000000000000000e-01 2.000000000000000000e+00
1.250000000000000000e-01 3.000000000000000000e+00
1.250000000000000000e-01 4.000000000000000000e+00
1.250000000000000000e-01 5.000000000000000000e+00
1.250000000000000000e-01 6.000000000000000000e+00
1.250000000000000000e-01 7.000000000000000000e+00
1.250000000000000000e-01 8.000000000000000000e+00
1.250000000000000000e-01 9.000000000000000000e+00
1.375000000000000111e-01 1.000000000000000000e+01
1.375000000000000111e-01 1.100000000000000000e+01
1.375000000000000111e-01 1.200000000000000000e+01
1.375000000000000111e-01 2.000000000000000000e+00
1.375000000000000111e-01 3.000000000000000000e+00
1.375000000000000111e-01 4.000000000000000000e+00
1.375000000000000111e-01 5.000000000000000000e+00
1.375000000000000111e-01 6.000000000000000000e+00
1.375000000000000111e-01 7.000000000000000000e+00
1.375000000000000111e-01 8.000000000000000000e+00
1.375000000000000111e-01 9.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+01
1.499999999999999944e-01 1.100000000000000000e+01
1.499999999999999944e-01 1.200000000000000000e+01
1.499999999999999944e-01 2.000000000000000000e+00
1.499999999999999944e-01 3.000000000000000000e+00
1.499999999999999944e-01 4.000000000000000000e+00
1.499999999999999944e-01 5.000000000000000000e+00
1.499999999999999944e-01 6.000000000000000000e+00
1.499999999999999944e-01 7.000000000000000000e+00
1.499999999999999944e-01 8.000000000000000000e+00
1.499999999999999944e-01 9.000000000000000000e+00
1.625000000000000056e-01 1.000000000000000000e+01
1.625000000000000056e-01 1.100000000000000000e+01
1.625000000000000056e-01 1.200000000000000000e+01
1.625000000000000056e-01 2.000000000000000000e+00
1.625000000000000056e-01 3.000000000000000000e+00
1.625000000000000056e-01 4.000000000000000000e+00
1.625000000000000056e-01 5.000000000000000000e+00
1.625000000000000056e-01 6.000000000000000000e+00
1.625000000000000056e-01 7.000000000000000000e+00
1.625000000000000056e-01 8.000000000000000000e+00
1.625000000000000056e-01 9.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+01
1.749999999999999889e-01 1.100000000000000000e+01
1.749999999999999889e-01 1.200000000000000000e+01
1.749999999999999889e-01 2.000000000000000000e+00
1.749999999999999889e-01 3.000000000000000000e+00
1.749999999999999889e-01 4.000000000000000000e+00
1.749999999999999889e-01 5.000000000000000000e+00
1.749999999999999889e-01 6.000000000000000000e+00
1.749999999999999889e-01 7.000000000000000000e+00
1.749999999999999889e-01 8.000000000000000000e+00
1.749999999999999889e-01 9.000000000000000000e+00
1.875000000000000000e-01 1.000000000000000000e+01
1.875000000000000000e-01 1.100000000000000000e+01
1.875000000000000000e-01 1.200000000000000000e+01
1.875000000000000000e-01 2.000000000000000000e+00
1.875000000000000000e-01 3.000000000000000000e+00
1.875000000000000000e-01 4.000000000000000000e+00
1.875000000000000000e-01 5.000000000000000000e+00
1.875000000000000000e-01 6.000000000000000000e+00
1.875000000000000000e-01 7.000000000000000000e+00
1.875000000000000000e-01 8.000000000000000000e+00
1.875000000000000000e-01 9.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+01
1.000000000000000056e-01 1.100000000000000000e+01
1.000000000000000056e-01 1.200000000000000000e+01
1.000000000000000056e-01 2.000000000000000000e+00
1.000000000000000056e-01 3.000000000000000000e+00
1.000000000000000056e-01 4.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000000e+00
1.000000000000000056e-01 6.000000000000000000e+00
1.000000000000000056e-01 7.000000000000000000e+00
1.000000000000000056e-01 8.000000000000000000e+00
1.000000000000000056e-01 9.000000000000000000e+00
2.124999999999999944e-01 1.000000000000000000e+01
2.124999999999999944e-01 1.100000000000000000e+01
2.124999999999999944e-01 1.200000000000000000e+01
2.124999999999999944e-01 2.000000000000000000e+00
2.124999999999999944e-01 3.000000000000000000e+00
2.124999999999999944e-01 4.000000000000000000e+00
2.124999999999999944e-01 5.000000000000000000e+00
2.124999999999999944e-01 6.000000000000000000e+00
2.124999999999999944e-01 7.000000000000000000e+00
2.124999999999999944e-01 8.000000000000000000e+00
2.124999999999999944e-01 9.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+01
2.250000000000000056e-01 1.100000000000000000e+01
2.250000000000000056e-01 1.200000000000000000e+01
2.250000000000000056e-01 2.000000000000000000e+00
2.250000000000000056e-01 3.000000000000000000e+00
2.250000000000000056e-01 4.000000000000000000e+00
2.250000000000000056e-01 5.000000000000000000e+00
2.250000000000000056e-01 6.000000000000000000e+00
2.250000000000000056e-01 7.000000000000000000e+00
2.250000000000000056e-01 8.000000000000000000e+00
2.250000000000000056e-01 9.000000000000000000e+00
2.374999999999999889e-01 1.000000000000000000e+01
2.374999999999999889e-01 1.100000000000000000e+01
2.374999999999999889e-01 1.200000000000000000e+01
2.374999999999999889e-01 2.000000000000000000e+00
2.374999999999999889e-01 3.000000000000000000e+00
2.374999999999999889e-01 4.000000000000000000e+00
2.374999999999999889e-01 5.000000000000000000e+00
2.374999999999999889e-01 6.000000000000000000e+00
2.374999999999999889e-01 7.000000000000000000e+00
2.374999999999999889e-01 8.000000000000000000e+00
2.374999999999999889e-01 9.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+01
2.500000000000000000e-01 1.100000000000000000e+01
2.500000000000000000e-01 1.200000000000000000e+01
2.500000000000000000e-01 2.000000000000000000e+00
2.500000000000000000e-01 3.000000000000000000e+00
2.500000000000000000e-01 4.000000000000000000e+00
2.500000000000000000e-01 5.000000000000000000e+00
2.500000000000000000e-01 6.000000000000000000e+00
2.500000000000000000e-01 7.000000000000000000e+00
2.500000000000000000e-01 8.000000000000000000e+00
2.500000000000000000e-01 9.000000000000000000e+00
2.625000000000000111e-01 1.000000000000000000e+01
2.625000000000000111e-01 1.100000000000000000e+01
2.625000000000000111e-01 1.200000000000000000e+01
2.625000000000000111e-01 2.000000000000000000e+00
2.625000000000000111e-01 3.000000000000000000e+00
2.625000000000000111e-01 4.000000000000000000e+00
2.625000000000000111e-01 5.000000000000000000e+00
2.625000000000000111e-01 6.000000000000000000e+00
2.625000000000000111e-01 7.000000000000000000e+00
2.625000000000000111e-01 8.000000000000000000e+00
2.625000000000000111e-01 9.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+01
2.750000000000000222e-01 1.100000000000000000e+01
2.750000000000000222e-01 1.200000000000000000e+01
2.750000000000000222e-01 2.000000000000000000e+00
2.750000000000000222e-01 3.000000000000000000e+00
2.750000000000000222e-01 4.000000000000000000e+00
2.750000000000000222e-01 5.000000000000000000e+00
2.750000000000000222e-01 6.000000000000000000e+00
2.750000000000000222e-01 7.000000000000000000e+00
2.750000000000000222e-01 8.000000000000000000e+00
2.750000000000000222e-01 9.000000000000000000e+00
2.874999999999999778e-01 1.000000000000000000e+01
2.874999999999999778e-01 1.100000000000000000e+01
2.874999999999999778e-01 1.200000000000000000e+01
2.874999999999999778e-01 2.000000000000000000e+00
2.874999999999999778e-01 3.000000000000000000e+00
2.874999999999999778e-01 4.000000000000000000e+00
2.874999999999999778e-01 5.000000000000000000e+00
2.874999999999999778e-01 6.000000000000000000e+00
2.874999999999999778e-01 7.000000000000000000e+00
2.874999999999999778e-01 8.000000000000000000e+00
2.874999999999999778e-01 9.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+01
2.000000000000000111e-01 1.100000000000000000e+01
2.000000000000000111e-01 1.200000000000000000e+01
2.000000000000000111e-01 2.000000000000000000e+00
2.000000000000000111e-01 3.000000000000000000e+00
2.000000000000000111e-01 4.000000000000000000e+00
2.000000000000000111e-01 5.000000000000000000e+00
2.000000000000000111e-01 6.000000000000000000e+00
2.000000000000000111e-01 7.000000000000000000e+00
2.000000000000000111e-01 8.000000000000000000e+00
2.000000000000000111e-01 9.000000000000000000e+00
3.125000000000000000e-01 1.000000000000000000e+01
3.125000000000000000e-01 1.100000000000000000e+01
3.125000000000000000e-01 1.200000000000000000e+01
3.125000000000000000e-01 2.000000000000000000e+00
3.125000000000000000e-01 3.000000000000000000e+00
3.125000000000000000e-01 4.000000000000000000e+00
3.125000000000000000e-01 5.000000000000000000e+00
3.125000000000000000e-01 6.000000000000000000e+00
3.125000000000000000e-01 7.000000000000000000e+00
3.125000000000000000e-01 8.000000000000000000e+00
3.125000000000000000e-01 9.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+01
3.250000000000000111e-01 1.100000000000000000e+01
3.250000000000000111e-01 1.200000000000000000e+01
3.250000000000000111e-01 3.000000000000000000e+00
3.250000000000000111e-01 4.000000000000000000e+00
3.250000000000000111e-01 5.000000000000000000e+00
3.250000000000000111e-01 6.000000000000000000e+00
3.250000000000000111e-01 7.000000000000000000e+00
3.250000000000000111e-01 8.000000000000000000e+00
3.250000000000000111e-01 9.000000000000000000e+00
3.375000000000000222e-01 1.000000000000000000e+01
3.375000000000000222e-01 1.100000000000000000e+01
3.375000000000000222e-01 1.200000000000000000e+01
3.375000000000000222e-01 3.000000000000000000e+00
3.375000000000000222e-01 4.000000000000000000e+00
3.375000000000000222e-01 5.000000000000000000e+00
3.375000000000000222e-01 6.000000000000000000e+00
3.375000000000000222e-01 7.000000000000000000e+00
3.375000000000000222e-01 8.000000000000000000e+00
3.375000000000000222e-01 9.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+01
3.499999999999999778e-01 1.100000000000000000e+01
3.499999999999999778e-01 1.200000000000000000e+01
3.499999999999999778e-01 3.000000000000000000e+00
3.499999999999999778e-01 4.000000000000000000e+00
3.499999999999999778e-01 5.000000000000000000e+00
3.499999999999999778e-01 6.000000000000000000e+00
3.499999999999999778e-01 7.000000000000000000e+00
3.499999999999999778e-01 8.000000000000000000e+00
3.499999999999999778e-01 9.000000000000000000e+00
3.624999999999999889e-01 1.000000000000000000e+01
3.624999999999999889e-01 1.100000000000000000e+01
3.624999999999999889e-01 1.200000000000000000e+01
3.624999999999999889e-01 3.000000000000000000e+00
3.624999999999999889e-01 4.000000000000000000e+00
3.624999999999999889e-01 5.000000000000000000e+00
3.624999999999999889e-01 6.000000000000000000e+00
3.624999999999999889e-01 7.000000000000000000e+00
3.624999999999999889e-01 8.000000000000000000e+00
3.624999999999999889e-01 9.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+01
3.750000000000000000e-01 1.100000000000000000e+01
3.750000000000000000e-01 1.200000000000000000e+01
3.750000000000000000e-01 3.000000000000000000e+00
3.750000000000000000e-01 4.000000000000000000e+00
3.750000000000000000e-01 5.000000000000000000e+00
3.750000000000000000e-01 6.000000000000000000e+00
3.750000000000000000e-01 7.000000000000000000e+00
3.750000000000000000e-01 8.000000000000000000e+00
3.750000000000000000e-01 9.000000000000000000e+00
3.875000000000000111e-01 1.000000000000000000e+01
3.875000000000000111e-01 1.100000000000000000e+01
3.875000000000000111e-01 1.200000000000000000e+01
3.875000000000000111e-01 3.000000000000000000e+00
3.875000000000000111e-01 4.000000000000000000e+00
3.875000000000000111e-01 5.000000000000000000e+00
3.875000000000000111e-01 6.000000000000000000e+00
3.875000000000000111e-01 7.000000000000000000e+00
3.875000000000000111e-01 8.000000000000000000e+00
3.875000000000000111e-01 9.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+01
2.999999999999999889e-01 1.100000000000000000e+01
2.999999999999999889e-01 1.200000000000000000e+01
2.999999999999999889e-01 2.000000000000000000e+00
2.999999999999999889e-01 3.000000000000000000e+00
2.999999999999999889e-01 4.000000000000000000e+00
2.999999999999999889e-01 5.000000000000000000e+00
2.999999999999999889e-01 6.000000000000000000e+00
2.999999999999999889e-01 7.000000000000000000e+00
2.999999999999999889e-01 8.000000000000000000e+00
2.999999999999999889e-01 9.000000000000000000e+00
4.124999999999999778e-01 1.000000000000000000e+01
4.124999999999999778e-01 1.100000000000000000e+01
4.124999999999999778e-01 1.200000000000000000e+01
4.124999999999999778e-01 4.000000000000000000e+00
4.124999999999999778e-01 5.000000000000000000e+00
4.124999999999999778e-01 6.000000000000000000e+00
4.124999999999999778e-01 7.000000000000000000e+00
4.124999999999999778e-01 8.000000000000000000e+00
4.124999999999999778e-01 9.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+01
4.249999999999999889e-01 1.100000000000000000e+01
4.249999999999999889e-01 1.200000000000000000e+01
4.249999999999999889e-01 4.000000000000000000e+00
4.249999999999999889e-01 5.000000000000000000e+00
4.249999999999999889e-01 6.000000000000000000e+00
4.249999999999999889e-01 7.000000000000000000e+00
4.249999999999999889e-01 8.000000000000000000e+00
4.249999999999999889e-01 9.000000000000000000e+00
4.375000000000000000e-01 1.000000000000000000e+01
4.375000000000000000e-01 1.100000000000000000e+01
4.375000000000000000e-01 1.200000000000000000e+01
4.375000000000000000e-01 5.000000000000000000e+00
4.375000000000000000e-01 6.000000000000000000e+00
4.375000000000000000e-01 7.000000000000000000e+00
4.375000000000000000e-01 8.000000000000000000e+00
4.375000000000000000e-01 9.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+01
4.500000000000000111e-01 1.100000000000000000e+01
4.500000000000000111e-01 1.200000000000000000e+01
4.500000000000000111e-01 6.000000000000000000e+00
4.500000000000000111e-01 7.000000000000000000e+00
4.500000000000000111e-01 8.000000000000000000e+00
4.500000000000000111e-01 9.000000000000000000e+00
4.625000000000000222e-01 1.000000000000000000e+01
4.625000000000000222e-01 1.100000000000000000e+01
4.625000000000000222e-01 1.200000000000000000e+01
4.625000000000000222e-01 7.000000000000000000e+00
4.625000000000000222e-01 8.000000000000000000e+00
4.625000000000000222e-01 9.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+01
4.749999999999999778e-01 1.100000000000000000e+01
4.749999999999999778e-01 1.200000000000000000e+01
4.749999999999999778e-01 9.000000000000000000e+00
4.874999999999999889e-01 1.100000000000000000e+01
4.874999999999999889e-01 1.200000000000000000e+01
4.000000000000000222e-01 1.000000000000000000e+01
4.000000000000000222e-01 1.100000000000000000e+01
4.000000000000000222e-01 1.200000000000000000e+01
4.000000000000000222e-01 4.000000000000000000e+00
4.000000000000000222e-01 5.000000000000000000e+00
4.000000000000000222e-01 6.000000000000000000e+00
4.000000000000000222e-01 7.000000000000000000e+00
4.000000000000000222e-01 8.000000000000000000e+00
4.000000000000000222e-01 9.000000000000000000e+00
5.124999999999999556e-01 1.000000000000000000e+01
5.124999999999999556e-01 1.100000000000000000e+01
5.124999999999999556e-01 1.200000000000000000e+01
5.124999999999999556e-01 4.000000000000000000e+00
5.124999999999999556e-01 5.000000000000000000e+00
5.124999999999999556e-01 6.000000000000000000e+00
5.124999999999999556e-01 7.000000000000000000e+00
5.124999999999999556e-01 8.000000000000000000e+00
5.124999999999999556e-01 9.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+01
5.250000000000000222e-01 1.100000000000000000e+01
5.250000000000000222e-01 1.200000000000000000e+01
5.250000000000000222e-01 4.000000000000000000e+00
5.250000000000000222e-01 5.000000000000000000e+00
5.250000000000000222e-01 6.000000000000000000e+00
5.250000000000000222e-01 7.000000000000000000e+00
5.250000000000000222e-01 8.000000000000000000e+00
5.250000000000000222e-01 9.000000000000000000e+00
5.374999999999999778e-01 1.000000000000000000e+01
5.374999999999999778e-01 1.100000000000000000e+01
5.374999999999999778e-01 1.200000000000000000e+01
5.374999999999999778e-01 3.000000000000000000e+00
5.374999999999999778e-01 4.000000000000000000e+00
5.374999999999999778e-01 5.000000000000000000e+00
5.374999999999999778e-01 6.000000000000000000e+00
5.374999999999999778e-01 7.000000000000000000e+00
5.374999999999999778e-01 8.000000000000000000e+00
5.374999999999999778e-01 9.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+01
5.500000000000000444e-01 1.100000000000000000e+01
5.500000000000000444e-01 1.200000000000000000e+01
5.500000000000000444e-01 3.000000000000000000e+00
5.500000000000000444e-01 4.000000000000000000e+00
5.500000000000000444e-01 5.000000000000000000e+00
5.500000000000000444e-01 6.000000000000000000e+00
5.500000000000000444e-01 7.000000000000000000e+00
5.500000000000000444e-01 8.000000000000000000e+00
5.500000000000000444e-01 9.000000000000000000e+00
5.625000000000000000e-01 1.000000000000000000e+01
5.625000000000000000e-01 1.100000000000000000e+01
5.625000000000000000e-01 1.200000000000000000e+01
5.625000000000000000e-01 3.000000000000000000e+00
5.625000000000000000e-01 4.000000000000000000e+00
5.625000000000000000e-01 5.000000000000000000e+00
5.625000000000000000e-01 6.000000000000000000e+00
5.625000000000000000e-01 7.000000000000000000e+00
5.625000000000000000e-01 8.000000000000000000e+00
5.625000000000000000e-01 9.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+01
5.749999999999999556e-01 1.100000000000000000e+01
5.749999999999999556e-01 1.200000000000000000e+01
5.749999999999999556e-01 3.000000000000000000e+00
5.749999999999999556e-01 4.000000000000000000e+00
5.749999999999999556e-01 5.000000000000000000e+00
5.749999999999999556e-01 6.000000000000000000e+00
5.749999999999999556e-01 7.000000000000000000e+00
5.749999999999999556e-01 8.000000000000000000e+00
5.749999999999999556e-01 9.000000000000000000e+00
5.875000000000000222e-01 1.000000000000000000e+01
5.875000000000000222e-01 1.100000000000000000e+01
5.875000000000000222e-01 1.200000000000000000e+01
5.875000000000000222e-01 2.000000000000000000e+00
5.875000000000000222e-01 3.000000000000000000e+00
5.875000000000000222e-01 4.000000000000000000e+00
5.875000000000000222e-01 5.000000000000000000e+00
5.875000000000000222e-01 6.000000000000000000e+00
5.875000000000000222e-01 7.000000000000000000e+00
5.875000000000000222e-01 8.000000000000000000e+00
5.875000000000000222e-01 9.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+01
5.000000000000000000e-01 1.100000000000000000e+01
5.000000000000000000e-01 1.200000000000000000e+01
5.000000000000000000e-01 6.000000000000000000e+00
5.000000000000000000e-01 7.000000000000000000e+00
5.000000000000000000e-01 8.000000000000000000e+00
5.000000000000000000e-01 9.000000000000000000e+00
6.125000000000000444e-01 1.000000000000000000e+01
6.125000000000000444e-01 1.100000000000000000e+01
6.125000000000000444e-01 1.200000000000000000e+01
6.125000000000000444e-01 2.000000000000000000e+00
6.125000000000000444e-01 3.000000000000000000e+00
6.125000000000000444e-01 4.000000000000000000e+00
6.125000000000000444e-01 5.000000000000000000e+00
6.125000000000000444e-01 6.000000000000000000e+00
6.125000000000000444e-01 7.000000000000000000e+00
6.125000000000000444e-01 8.000000000000000000e+00
6.125000000000000444e-01 9.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+01
6.250000000000000000e-01 1.100000000000000000e+01
6.250000000000000000e-01 1.200000000000000000e+01
6.250000000000000000e-01 2.000000000000000000e+00
6.250000000000000000e-01 3.000000000000000000e+00
6.250000000000000000e-01 4.000000000000000000e+00
6.250000000000000000e-01 5.000000000000000000e+00
6.250000000000000000e-01 6.000000000000000000e+00
6.250000000000000000e-01 7.000000000000000000e+00
6.250000000000000000e-01 8.000000000000000000e+00
6.250000000000000000e-01 9.000000000000000000e+00
6.374999999999999556e-01 1.000000000000000000e+01
6.374999999999999556e-01 1.100000000000000000e+01
6.374999999999999556e-01 1.200000000000000000e+01
6.374999999999999556e-01 2.000000000000000000e+00
6.374999999999999556e-01 3.000000000000000000e+00
6.374999999999999556e-01 4.000000000000000000e+00
6.374999999999999556e-01 5.000000000000000000e+00
6.374999999999999556e-01 6.000000000000000000e+00
6.374999999999999556e-01 7.000000000000000000e+00
6.374999999999999556e-01 8.000000000000000000e+00
6.374999999999999556e-01 9.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+01
6.500000000000000222e-01 1.100000000000000000e+01
6.500000000000000222e-01 1.200000000000000000e+01
6.500000000000000222e-01 2.000000000000000000e+00
6.500000000000000222e-01 3.000000000000000000e+00
6.500000000000000222e-01 4.000000000000000000e+00
6.500000000000000222e-01 5.000000000000000000e+00
6.500000000000000222e-01 6.000000000000000000e+00
6.500000000000000222e-01 7.000000000000000000e+00
6.500000000000000222e-01 8.000000000000000000e+00
6.500000000000000222e-01 9.000000000000000000e+00
6.624999999999999778e-01 1.000000000000000000e+01
6.624999999999999778e-01 1.100000000000000000e+01
6.624999999999999778e-01 1.200000000000000000e+01
6.624999999999999778e-01 2.000000000000000000e+00
6.624999999999999778e-01 3.000000000000000000e+00
6.624999999999999778e-01 4.000000000000000000e+00
6.624999999999999778e-01 5.000000000000000000e+00
6.624999999999999778e-01 6.000000000000000000e+00
6.624999999999999778e-01 7.000000000000000000e+00
6.624999999999999778e-01 8.000000000000000000e+00
6.624999999999999778e-01 9.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+01
6.750000000000000444e-01 1.100000000000000000e+01
6.750000000000000444e-01 1.200000000000000000e+01
6.750000000000000444e-01 2.000000000000000000e+00
6.750000000000000444e-01 3.000000000000000000e+00
6.750000000000000444e-01 4.000000000000000000e+00
6.750000000000000444e-01 5.000000000000000000e+00
6.750000000000000444e-01 6.000000000000000000e+00
6.750000000000000444e-01 7.000000000000000000e+00
6.750000000000000444e-01 8.000000000000000000e+00
6.750000000000000444e-01 9.000000000000000000e+00
6.875000000000000000e-01 1.000000000000000000e+01
6.875000000000000000e-01 1.100000000000000000e+01
6.875000000000000000e-01 1.200000000000000000e+01
6.875000000000000000e-01 2.000000000000000000e+00
6.875000000000000000e-01 3.000000000000000000e+00
6.875000000000000000e-01 4.000000000000000000e+00
6.875000000000000000e-01 5.000000000000000000e+00
6.875000000000000000e-01 6.000000000000000000e+00
6.875000000000000000e-01 7.000000000000000000e+00
6.875000000000000000e-01 8.000000000000000000e+00
6.875000000000000000e-01 9.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+01
5.999999999999999778e-01 1.100000000000000000e+01
5.999999999999999778e-01 1.200000000000000000e+01
5.999999999999999778e-01 2.000000000000000000e+00
5.999999999999999778e-01 3.000000000000000000e+00
5.999999999999999778e-01 4.000000000000000000e+00
5.999999999999999778e-01 5.000000000000000000e+00
5.999999999999999778e-01 6.000000000000000000e+00
5.999999999999999778e-01 7.000000000000000000e+00
5.999999999999999778e-01 8.000000000000000000e+00
5.999999999999999778e-01 9.000000000000000000e+00
7.125000000000000222e-01 1.000000000000000000e+01
7.125000000000000222e-01 1.100000000000000000e+01
7.125000000000000222e-01 1.200000000000000000e+01
7.125000000000000222e-01 2.000000000000000000e+00
7.125000000000000222e-01 3.000000000000000000e+00
7.125000000000000222e-01 4.000000000000000000e+00
7.125000000000000222e-01 5.000000000000000000e+00
7.125000000000000222e-01 6.000000000000000000e+00
7.125000000000000222e-01 7.000000000000000000e+00
7.125000000000000222e-01 8.000000000000000000e+00
7.125000000000000222e-01 9.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+01
7.249999999999999778e-01 1.100000000000000000e+01
7.249999999999999778e-01 1.200000000000000000e+01
7.249999999999999778e-01 2.000000000000000000e+00
7.249999999999999778e-01 3.000000000000000000e+00
7.249999999999999778e-01 4.000000000000000000e+00
7.249999999999999778e-01 5.000000000000000000e+00
7.249999999999999778e-01 6.000000000000000000e+00
7.249999999999999778e-01 7.000000000000000000e+00
7.249999999999999778e-01 8.000000000000000000e+00
7.249999999999999778e-01 9.000000000000000000e+00
7.375000000000000444e-01 1.000000000000000000e+01
7.375000000000000444e-01 1.100000000000000000e+01
7.375000000000000444e-01 1.200000000000000000e+01
7.375000000000000444e-01 2.000000000000000000e+00
7.375000000000000444e-01 3.000000000000000000e+00
7.375000000000000444e-01 4.000000000000000000e+00
7.375000000000000444e-01 5.000000000000000000e+00
7.375000000000000444e-01 6.000000000000000000e+00
7.375000000000000444e-01 7.000000000000000000e+00
7.375000000000000444e-01 8.000000000000000000e+00
7.375000000000000444e-01 9.000000000000000000e+00
7.500000000000000000e-01 1.000000000000000000e+01
7.500000000000000000e-01 1.100000000000000000e+01
7.500000000000000000e-01 1.200000000000000000e+01
7.500000000000000000e-01 2.000000000000000000e+00
7.500000000000000000e-01 3.000000000000000000e+00
7.500000000000000000e-01 4.000000000000000000e+00
7.500000000000000000e-01 5.000000000000000000e+00
7.500000000000000000e-01 6.000000000000000000e+00
7.500000000000000000e-01 7.000000000000000000e+00
7.500000000000000000e-01 8.000000000000000000e+00
7.500000000000000000e-01 9.000000000000000000e+00
7.624999999999999556e-01 1.000000000000000000e+01
7.624999999999999556e-01 1.100000000000000000e+01
7.624999999999999556e-01 1.200000000000000000e+01
7.624999999999999556e-01 2.000000000000000000e+00
7.624999999999999556e-01 3.000000000000000000e+00
7.624999999999999556e-01 4.000000000000000000e+00
7.624999999999999556e-01 5.000000000000000000e+00
7.624999999999999556e-01 6.000000000000000000e+00
7.624999999999999556e-01 7.000000000000000000e+00
7.624999999999999556e-01 8.000000000000000000e+00
7.624999999999999556e-01 9.000000000000000000e+00
7.750000000000000222e-01 1.000000000000000000e+01
7.750000000000000222e-01 1.100000000000000000e+01
7.750000000000000222e-01 1.200000000000000000e+01
7.750000000000000222e-01 2.000000000000000000e+00
7.750000000000000222e-01 3.000000000000000000e+00
7.750000000000000222e-01 4.000000000000000000e+00
7.750000000000000222e-01 5.000000000000000000e+00
7.750000000000000222e-01 6.000000000000000000e+00
7.750000000000000222e-01 7.000000000000000000e+00
7.750000000000000222e-01 8.000000000000000000e+00
7.750000000000000222e-01 9.000000000000000000e+00
7.874999999999999778e-01 1.000000000000000000e+01
7.874999999999999778e-01 1.100000000000000000e+01
7.874999999999999778e-01 1.200000000000000000e+01
7.874999999999999778e-01 2.000000000000000000e+00
7.874999999999999778e-01 3.000000000000000000e+00
7.874999999999999778e-01 4.000000000000000000e+00
7.874999999999999778e-01 5.000000000000000000e+00
7.874999999999999778e-01 6.000000000000000000e+00
7.874999999999999778e-01 7.000000000000000000e+00
7.874999999999999778e-01 8.000000000000000000e+00
7.874999999999999778e-01 9.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+01
6.999999999999999556e-01 1.100000000000000000e+01
6.999999999999999556e-01 1.200000000000000000e+01
6.999999999999999556e-01 2.000000000000000000e+00
6.999999999999999556e-01 3.000000000000000000e+00
6.999999999999999556e-01 4.000000000000000000e+00
6.999999999999999556e-01 5.000000000000000000e+00
6.999999999999999556e-01 6.000000000000000000e+00
6.999999999999999556e-01 7.000000000000000000e+00
6.999999999999999556e-01 8.000000000000000000e+00
6.999999999999999556e-01 9.000000000000000000e+00
8.125000000000000000e-01 1.000000000000000000e+01
8.125000000000000000e-01 1.100000000000000000e+01
8.125000000000000000e-01 1.200000000000000000e+01
8.125000000000000000e-01 2.000000000000000000e+00
8.125000000000000000e-01 3.000000000000000000e+00
8.125000000000000000e-01 4.000000000000000000e+00
8.125000000000000000e-01 5.000000000000000000e+00
8.125000000000000000e-01 6.000000000000000000e+00
8.125000000000000000e-01 7.000000000000000000e+00
8.125000000000000000e-01 8.000000000000000000e+00
8.125000000000000000e-01 9.000000000000000000e+00
8.249999999999999556e-01 1.000000000000000000e+01
8.249999999999999556e-01 1.100000000000000000e+01
8.249999999999999556e-01 1.200000000000000000e+01
8.249999999999999556e-01 2.000000000000000000e+00
8.249999999999999556e-01 3.000000000000000000e+00
8.249999999999999556e-01 4.000000000000000000e+00
8.249999999999999556e-01 5.000000000000000000e+00
8.249999999999999556e-01 6.000000000000000000e+00
8.249999999999999556e-01 7.000000000000000000e+00
8.249999999999999556e-01 8.000000000000000000e+00
8.249999999999999556e-01 9.000000000000000000e+00
8.375000000000000222e-01 1.000000000000000000e+01
8.375000000000000222e-01 1.100000000000000000e+01
8.375000000000000222e-01 1.200000000000000000e+01
8.375000000000000222e-01 2.000000000000000000e+00
8.375000000000000222e-01 3.000000000000000000e+00
8.375000000000000222e-01 4.000000000000000000e+00
8.375000000000000222e-01 5.000000000000000000e+00
8.375000000000000222e-01 6.000000000000000000e+00
8.375000000000000222e-01 7.000000000000000000e+00
8.375000000000000222e-01 8.000000000000000000e+00
8.375000000000000222e-01 9.000000000000000000e+00
8.499999999999999778e-01 1.000000000000000000e+01
8.499999999999999778e-01 1.100000000000000000e+01
8.499999999999999778e-01 1.200000000000000000e+01
8.499999999999999778e-01 2.000000000000000000e+00
8.499999999999999778e-01 3.000000000000000000e+00
8.499999999999999778e-01 4.000000000000000000e+00
8.499999999999999778e-01 5.000000000000000000e+00
8.499999999999999778e-01 6.000000000000000000e+00
8.499999999999999778e-01 7.000000000000000000e+00
8.499999999999999778e-01 8.000000000000000000e+00
8.499999999999999778e-01 9.000000000000000000e+00
8.625000000000000444e-01 1.000000000000000000e+01
8.625000000000000444e-01 1.100000000000000000e+01
8.625000000000000444e-01 1.200000000000000000e+01
8.625000000000000444e-01 2.000000000000000000e+00
8.625000000000000444e-01 3.000000000000000000e+00
8.625000000000000444e-01 4.000000000000000000e+00
8.625000000000000444e-01 5.000000000000000000e+00
8.625000000000000444e-01 6.000000000000000000e+00
8.625000000000000444e-01 7.000000000000000000e+00
8.625000000000000444e-01 8.000000000000000000e+00
8.625000000000000444e-01 9.000000000000000000e+00
8.750000000000000000e-01 1.000000000000000000e+01
8.750000000000000000e-01 1.100000000000000000e+01
8.750000000000000000e-01 1.200000000000000000e+01
8.750000000000000000e-01 2.000000000000000000e+00
8.750000000000000000e-01 3.000000000000000000e+00
8.750000000000000000e-01 4.000000000000000000e+00
8.750000000000000000e-01 5.000000000000000000e+00
8.750000000000000000e-01 6.000000000000000000e+00
8.750000000000000000e-01 7.000000000000000000e+00
8.750000000000000000e-01 8.000000000000000000e+00
8.750000000000000000e-01 9.000000000000000000e+00
8.874999999999999556e-01 1.000000000000000000e+01
8.874999999999999556e-01 1.100000000000000000e+01
8.874999999999999556e-01 1.200000000000000000e+01
8.874999999999999556e-01 2.000000000000000000e+00
8.874999999999999556e-01 3.000000000000000000e+00
8.874999999999999556e-01 4.000000000000000000e+00
8.874999999999999556e-01 5.000000000000000000e+00
8.874999999999999556e-01 6.000000000000000000e+00
8.874999999999999556e-01 7.000000000000000000e+00
8.874999999999999556e-01 8.000000000000000000e+00
8.874999999999999556e-01 9.000000000000000000e+00
8.000000000000000444e-01 1.000000000000000000e+01
8.000000000000000444e-01 1.100000000000000000e+01
8.000000000000000444e-01 1.200000000000000000e+01
8.000000000000000444e-01 2.000000000000000000e+00
8.000000000000000444e-01 3.000000000000000000e+00
8.000000000000000444e-01 4.000000000000000000e+00
8.000000000000000444e-01 5.000000000000000000e+00
8.000000000000000444e-01 6.000000000000000000e+00
8.000000000000000444e-01 7.000000000000000000e+00
8.000000000000000444e-01 8.000000000000000000e+00
8.000000000000000444e-01 9.000000000000000000e+00
9.124999999999999778e-01 1.000000000000000000e+01
9.124999999999999778e-01 1.100000000000000000e+01
9.124999999999999778e-01 1.200000000000000000e+01
9.124999999999999778e-01 1.000000000000000000e+00
9.124999999999999778e-01 2.000000000000000000e+00
9.124999999999999778e-01 3.000000000000000000e+00
9.124999999999999778e-01 4.000000000000000000e+00
9.124999999999999778e-01 5.000000000000000000e+00
9.124999999999999778e-01 6.000000000000000000e+00
9.124999999999999778e-01 7.000000000000000000e+00
9.124999999999999778e-01 8.000000000000000000e+00
9.124999999999999778e-01 9.000000000000000000e+00
9.250000000000000444e-01 1.000000000000000000e+01
9.250000000000000444e-01 1.100000000000000000e+01
9.250000000000000444e-01 1.200000000000000000e+01
9.250000000000000444e-01 1.000000000000000000e+00
9.250000000000000444e-01 2.000000000000000000e+00
9.250000000000000444e-01 3.000000000000000000e+00
9.250000000000000444e-01 4.000000000000000000e+00
9.250000000000000444e-01 5.000000000000000000e+00
9.250000000000000444e-01 6.000000000000000000e+00
9.250000000000000444e-01 7.000000000000000000e+00
9.250000000000000444e-01 8.000000000000000000e+00
9.250000000000000444e-01 9.000000000000000000e+00
9.375000000000000000e-01 1.000000000000000000e+01
9.375000000000000000e-01 1.100000000000000000e+01
9.375000000000000000e-01 1.200000000000000000e+01
9.375000000000000000e-01 1.000000000000000000e+00
9.375000000000000000e-01 2.000000000000000000e+00
9.375000000000000000e-01 3.000000000000000000e+00
9.375000000000000000e-01 4.000000000000000000e+00
9.375000000000000000e-01 5.000000000000000000e+00
9.375000000000000000e-01 6.000000000000000000e+00
9.375000000000000000e-01 7.000000000000000000e+00
9.375000000000000000e-01 8.000000000000000000e+00
9.375000000000000000e-01 9.000000000000000000e+00
9.499999999999999556e-01 1.000000000000000000e+01
9.499999999999999556e-01 1.100000000000000000e+01
9.499999999999999556e-01 1.200000000000000000e+01
9.499999999999999556e-01 1.000000000000000000e+00
9.499999999999999556e-01 2.000000000000000000e+00
9.499999999999999556e-01 3.000000000000000000e+00
9.499999999999999556e-01 4.000000000000000000e+00
9.499999999999999556e-01 5.000000000000000000e+00
9.499999999999999556e-01 6.000000000000000000e+00
9.499999999999999556e-01 7.000000000000000000e+00
9.499999999999999556e-01 8.000000000000000000e+00
9.499999999999999556e-01 9.000000000000000000e+00
9.625000000000000222e-01 1.000000000000000000e+01
9.625000000000000222e-01 1.100000000000000000e+01
9.625000000000000222e-01 1.200000000000000000e+01
9.625000000000000222e-01 1.000000000000000000e+00
9.625000000000000222e-01 2.000000000000000000e+00
9.625000000000000222e-01 3.000000000000000000e+00
9.625000000000000222e-01 4.000000000000000000e+00
9.625000000000000222e-01 5.000000000000000000e+00
9.625000000000000222e-01 6.000000000000000000e+00
9.625000000000000222e-01 7.000000000000000000e+00
9.625000000000000222e-01 8.000000000000000000e+00
9.625000000000000222e-01 9.000000000000000000e+00
9.749999999999999778e-01 1.000000000000000000e+01
9.749999999999999778e-01 1.100000000000000000e+01
9.749999999999999778e-01 1.200000000000000000e+01
9.749999999999999778e-01 1.000000000000000000e+00
9.749999999999999778e-01 2.000000000000000000e+00
9.749999999999999778e-01 3.000000000000000000e+00
9.749999999999999778e-01 4.000000000000000000e+00
9.749999999999999778e-01 5.000000000000000000e+00
9.749999999999999778e-01 6.000000000000000000e+00
9.749999999999999778e-01 7.000000000000000000e+00
9.749999999999999778e-01 8.000000000000000000e+00
9.749999999999999778e-01 9.000000000000000000e+00
9.875000000000000444e-01 1.000000000000000000e+01
9.875000000000000444e-01 1.100000000000000000e+01
9.875000000000000444e-01 1.200000000000000000e+01
9.875000000000000444e-01 1.000000000000000000e+00
9.875000000000000444e-01 2.000000000000000000e+00
9.875000000000000444e-01 3.000000000000000000e+00
9.875000000000000444e-01 4.000000000000000000e+00
9.875000000000000444e-01 5.000000000000000000e+00
9.875000000000000444e-01 6.000000000000000000e+00
9.875000000000000444e-01 7.000000000000000000e+00
9.875000000000000444e-01 8.000000000000000000e+00
9.875000000000000444e-01 9.000000000000000000e+00
9.000000000000000222e-01 1.000000000000000000e+01
9.000000000000000222e-01 1.100000000000000000e+01
9.000000000000000222e-01 1.200000000000000000e+01
9.000000000000000222e-01 1.000000000000000000e+00
9.000000000000000222e-01 2.000000000000000000e+00
9.000000000000000222e-01 3.000000000000000000e+00
9.000000000000000222e-01 4.000000000000000000e+00
9.000000000000000222e-01 5.000000000000000000e+00
9.000000000000000222e-01 6.000000000000000000e+00
9.000000000000000222e-01 7.000000000000000000e+00
9.000000000000000222e-01 8.000000000000000000e+00
9.000000000000000222e-01 9.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+01
1.000000000000000000e+00 1.100000000000000000e+01
1.000000000000000000e+00 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.000000000000000000e+00
1.000000000000000000e+00 3.000000000000000000e+00
1.000000000000000000e+00 4.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e+00
1.000000000000000000e+00 6.000000000000000000e+00
1.000000000000000000e+00 7.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000000e+00
1.000000000000000000e+00 9.000000000000000000e+00


==> plots/cube_real_random_alpha1by8_stable.dat <==
theta k
2.124999999999999944e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.374999999999999889e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.625000000000000111e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.874999999999999778e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
3.125000000000000000e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.375000000000000222e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.624999999999999889e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.875000000000000111e-01 1.000000000000000000e+00
3.875000000000000111e-01 2.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
4.124999999999999778e-01 1.000000000000000000e+00
4.124999999999999778e-01 2.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.249999999999999889e-01 2.000000000000000000e+00
4.375000000000000000e-01 1.000000000000000000e+00
4.375000000000000000e-01 2.000000000000000000e+00
4.375000000000000000e-01 3.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.500000000000000111e-01 2.000000000000000000e+00
4.500000000000000111e-01 3.000000000000000000e+00
4.625000000000000222e-01 1.000000000000000000e+00
4.625000000000000222e-01 2.000000000000000000e+00
4.625000000000000222e-01 3.000000000000000000e+00
4.625000000000000222e-01 4.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.749999999999999778e-01 2.000000000000000000e+00
4.749999999999999778e-01 3.000000000000000000e+00
4.749999999999999778e-01 4.000000000000000000e+00
4.749999999999999778e-01 5.000000000000000000e+00
4.874999999999999889e-01 1.000000000000000000e+01
4.874999999999999889e-01 1.000000000000000000e+00
4.874999999999999889e-01 2.000000000000000000e+00
4.874999999999999889e-01 3.000000000000000000e+00
4.874999999999999889e-01 4.000000000000000000e+00
4.874999999999999889e-01 5.000000000000000000e+00
4.874999999999999889e-01 6.000000000000000000e+00
4.874999999999999889e-01 7.000000000000000000e+00
4.874999999999999889e-01 8.000000000000000000e+00
4.874999999999999889e-01 9.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.000000000000000222e-01 2.000000000000000000e+00
5.124999999999999556e-01 1.000000000000000000e+00
5.124999999999999556e-01 2.000000000000000000e+00
5.124999999999999556e-01 3.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.250000000000000222e-01 2.000000000000000000e+00
5.374999999999999778e-01 1.000000000000000000e+00
5.374999999999999778e-01 2.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.625000000000000000e-01 1.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.875000000000000222e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.000000000000000000e+00
5.000000000000000000e-01 3.000000000000000000e+00
5.000000000000000000e-01 4.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e+00
5.000000000000000000e-01 6.000000000000000000e+00
5.000000000000000000e-01 7.000000000000000000e+00
5.000000000000000000e-01 8.000000000000000000e+00
5.000000000000000000e-01 9.000000000000000000e+00
6.125000000000000444e-01 1.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+00
6.374999999999999556e-01 1.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+00
6.624999999999999778e-01 1.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+00
6.875000000000000000e-01 1.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+00


==> plots/cube_real_random_alpha1by8_unstable.dat <==
theta k
1.250000000000000069e-02 1.000000000000000000e+01
1.250000000000000069e-02 1.100000000000000000e+01
1.250000000000000069e-02 1.200000000000000000e+01
1.250000000000000069e-02 1.000000000000000000e+00
1.250000000000000069e-02 2.000000000000000000e+00
1.250000000000000069e-02 3.000000000000000000e+00
1.250000000000000069e-02 4.000000000000000000e+00
1.250000000000000069e-02 5.000000000000000000e+00
1.250000000000000069e-02 6.000000000000000000e+00
1.250000000000000069e-02 7.000000000000000000e+00
1.250000000000000069e-02 8.000000000000000000e+00
1.250000000000000069e-02 9.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+01
2.500000000000000139e-02 1.100000000000000000e+01
2.500000000000000139e-02 1.200000000000000000e+01
2.500000000000000139e-02 1.000000000000000000e+00
2.500000000000000139e-02 2.000000000000000000e+00
2.500000000000000139e-02 3.000000000000000000e+00
2.500000000000000139e-02 4.000000000000000000e+00
2.500000000000000139e-02 5.000000000000000000e+00
2.500000000000000139e-02 6.000000000000000000e+00
2.500000000000000139e-02 7.000000000000000000e+00
2.500000000000000139e-02 8.000000000000000000e+00
2.500000000000000139e-02 9.000000000000000000e+00
3.749999999999999861e-02 1.000000000000000000e+01
3.749999999999999861e-02 1.100000000000000000e+01
3.749999999999999861e-02 1.200000000000000000e+01
3.749999999999999861e-02 1.000000000000000000e+00
3.749999999999999861e-02 2.000000000000000000e+00
3.749999999999999861e-02 3.000000000000000000e+00
3.749999999999999861e-02 4.000000000000000000e+00
3.749999999999999861e-02 5.000000000000000000e+00
3.749999999999999861e-02 6.000000000000000000e+00
3.749999999999999861e-02 7.000000000000000000e+00
3.749999999999999861e-02 8.000000000000000000e+00
3.749999999999999861e-02 9.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+01
5.000000000000000278e-02 1.100000000000000000e+01
5.000000000000000278e-02 1.200000000000000000e+01
5.000000000000000278e-02 1.000000000000000000e+00
5.000000000000000278e-02 2.000000000000000000e+00
5.000000000000000278e-02 3.000000000000000000e+00
5.000000000000000278e-02 4.000000000000000000e+00
5.000000000000000278e-02 5.000000000000000000e+00
5.000000000000000278e-02 6.000000000000000000e+00
5.000000000000000278e-02 7.000000000000000000e+00
5.000000000000000278e-02 8.000000000000000000e+00
5.000000000000000278e-02 9.000000000000000000e+00
6.250000000000000000e-02 1.000000000000000000e+01
6.250000000000000000e-02 1.100000000000000000e+01
6.250000000000000000e-02 1.200000000000000000e+01
6.250000000000000000e-02 1.000000000000000000e+00
6.250000000000000000e-02 2.000000000000000000e+00
6.250000000000000000e-02 3.000000000000000000e+00
6.250000000000000000e-02 4.000000000000000000e+00
6.250000000000000000e-02 5.000000000000000000e+00
6.250000000000000000e-02 6.000000000000000000e+00
6.250000000000000000e-02 7.000000000000000000e+00
6.250000000000000000e-02 8.000000000000000000e+00
6.250000000000000000e-02 9.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+01
7.499999999999999722e-02 1.100000000000000000e+01
7.499999999999999722e-02 1.200000000000000000e+01
7.499999999999999722e-02 1.000000000000000000e+00
7.499999999999999722e-02 2.000000000000000000e+00
7.499999999999999722e-02 3.000000000000000000e+00
7.499999999999999722e-02 4.000000000000000000e+00
7.499999999999999722e-02 5.000000000000000000e+00
7.499999999999999722e-02 6.000000000000000000e+00
7.499999999999999722e-02 7.000000000000000000e+00
7.499999999999999722e-02 8.000000000000000000e+00
7.499999999999999722e-02 9.000000000000000000e+00
8.749999999999999445e-02 1.000000000000000000e+01
8.749999999999999445e-02 1.100000000000000000e+01
8.749999999999999445e-02 1.200000000000000000e+01
8.749999999999999445e-02 1.000000000000000000e+00
8.749999999999999445e-02 2.000000000000000000e+00
8.749999999999999445e-02 3.000000000000000000e+00
8.749999999999999445e-02 4.000000000000000000e+00
8.749999999999999445e-02 5.000000000000000000e+00
8.749999999999999445e-02 6.000000000000000000e+00
8.749999999999999445e-02 7.000000000000000000e+00
8.749999999999999445e-02 8.000000000000000000e+00
8.749999999999999445e-02 9.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+01
0.000000000000000000e+00 1.100000000000000000e+01
0.000000000000000000e+00 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+00
1.125000000000000028e-01 1.000000000000000000e+01
1.125000000000000028e-01 1.100000000000000000e+01
1.125000000000000028e-01 1.200000000000000000e+01
1.125000000000000028e-01 1.000000000000000000e+00
1.125000000000000028e-01 2.000000000000000000e+00
1.125000000000000028e-01 3.000000000000000000e+00
1.125000000000000028e-01 4.000000000000000000e+00
1.125000000000000028e-01 5.000000000000000000e+00
1.125000000000000028e-01 6.000000000000000000e+00
1.125000000000000028e-01 7.000000000000000000e+00
1.125000000000000028e-01 8.000000000000000000e+00
1.125000000000000028e-01 9.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+01
1.250000000000000000e-01 1.100000000000000000e+01
1.250000000000000000e-01 1.200000000000000000e+01
1.250000000000000000e-01 1.000000000000000000e+00
1.250000000000000000e-01 2.000000000000000000e+00
1.250000000000000000e-01 3.000000000000000000e+00
1.250000000000000000e-01 4.000000000000000000e+00
1.250000000000000000e-01 5.000000000000000000e+00
1.250000000000000000e-01 6.000000000000000000e+00
1.250000000000000000e-01 7.000000000000000000e+00
1.250000000000000000e-01 8.000000000000000000e+00
1.250000000000000000e-01 9.000000000000000000e+00
1.375000000000000111e-01 1.000000000000000000e+01
1.375000000000000111e-01 1.100000000000000000e+01
1.375000000000000111e-01 1.200000000000000000e+01
1.375000000000000111e-01 1.000000000000000000e+00
1.375000000000000111e-01 2.000000000000000000e+00
1.375000000000000111e-01 3.000000000000000000e+00
1.375000000000000111e-01 4.000000000000000000e+00
1.375000000000000111e-01 5.000000000000000000e+00
1.375000000000000111e-01 6.000000000000000000e+00
1.375000000000000111e-01 7.000000000000000000e+00
1.375000000000000111e-01 8.000000000000000000e+00
1.375000000000000111e-01 9.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+01
1.499999999999999944e-01 1.100000000000000000e+01
1.499999999999999944e-01 1.200000000000000000e+01
1.499999999999999944e-01 1.000000000000000000e+00
1.499999999999999944e-01 2.000000000000000000e+00
1.499999999999999944e-01 3.000000000000000000e+00
1.499999999999999944e-01 4.000000000000000000e+00
1.499999999999999944e-01 5.000000000000000000e+00
1.499999999999999944e-01 6.000000000000000000e+00
1.499999999999999944e-01 7.000000000000000000e+00
1.499999999999999944e-01 8.000000000000000000e+00
1.499999999999999944e-01 9.000000000000000000e+00
1.625000000000000056e-01 1.000000000000000000e+01
1.625000000000000056e-01 1.100000000000000000e+01
1.625000000000000056e-01 1.200000000000000000e+01
1.625000000000000056e-01 1.000000000000000000e+00
1.625000000000000056e-01 2.000000000000000000e+00
1.625000000000000056e-01 3.000000000000000000e+00
1.625000000000000056e-01 4.000000000000000000e+00
1.625000000000000056e-01 5.000000000000000000e+00
1.625000000000000056e-01 6.000000000000000000e+00
1.625000000000000056e-01 7.000000000000000000e+00
1.625000000000000056e-01 8.000000000000000000e+00
1.625000000000000056e-01 9.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+01
1.749999999999999889e-01 1.100000000000000000e+01
1.749999999999999889e-01 1.200000000000000000e+01
1.749999999999999889e-01 1.000000000000000000e+00
1.749999999999999889e-01 2.000000000000000000e+00
1.749999999999999889e-01 3.000000000000000000e+00
1.749999999999999889e-01 4.000000000000000000e+00
1.749999999999999889e-01 5.000000000000000000e+00
1.749999999999999889e-01 6.000000000000000000e+00
1.749999999999999889e-01 7.000000000000000000e+00
1.749999999999999889e-01 8.000000000000000000e+00
1.749999999999999889e-01 9.000000000000000000e+00
1.875000000000000000e-01 1.000000000000000000e+01
1.875000000000000000e-01 1.100000000000000000e+01
1.875000000000000000e-01 1.200000000000000000e+01
1.875000000000000000e-01 1.000000000000000000e+00
1.875000000000000000e-01 2.000000000000000000e+00
1.875000000000000000e-01 3.000000000000000000e+00
1.875000000000000000e-01 4.000000000000000000e+00
1.875000000000000000e-01 5.000000000000000000e+00
1.875000000000000000e-01 6.000000000000000000e+00
1.875000000000000000e-01 7.000000000000000000e+00
1.875000000000000000e-01 8.000000000000000000e+00
1.875000000000000000e-01 9.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+01
1.000000000000000056e-01 1.100000000000000000e+01
1.000000000000000056e-01 1.200000000000000000e+01
1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000056e-01 2.000000000000000000e+00
1.000000000000000056e-01 3.000000000000000000e+00
1.000000000000000056e-01 4.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000000e+00
1.000000000000000056e-01 6.000000000000000000e+00
1.000000000000000056e-01 7.000000000000000000e+00
1.000000000000000056e-01 8.000000000000000000e+00
1.000000000000000056e-01 9.000000000000000000e+00
2.124999999999999944e-01 1.000000000000000000e+01
2.124999999999999944e-01 1.100000000000000000e+01
2.124999999999999944e-01 1.200000000000000000e+01
2.124999999999999944e-01 2.000000000000000000e+00
2.124999999999999944e-01 3.000000000000000000e+00
2.124999999999999944e-01 4.000000000000000000e+00
2.124999999999999944e-01 5.000000000000000000e+00
2.124999999999999944e-01 6.000000000000000000e+00
2.124999999999999944e-01 7.000000000000000000e+00
2.124999999999999944e-01 8.000000000000000000e+00
2.124999999999999944e-01 9.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+01
2.250000000000000056e-01 1.100000000000000000e+01
2.250000000000000056e-01 1.200000000000000000e+01
2.250000000000000056e-01 2.000000000000000000e+00
2.250000000000000056e-01 3.000000000000000000e+00
2.250000000000000056e-01 4.000000000000000000e+00
2.250000000000000056e-01 5.000000000000000000e+00
2.250000000000000056e-01 6.000000000000000000e+00
2.250000000000000056e-01 7.000000000000000000e+00
2.250000000000000056e-01 8.000000000000000000e+00
2.250000000000000056e-01 9.000000000000000000e+00
2.374999999999999889e-01 1.000000000000000000e+01
2.374999999999999889e-01 1.100000000000000000e+01
2.374999999999999889e-01 1.200000000000000000e+01
2.374999999999999889e-01 2.000000000000000000e+00
2.374999999999999889e-01 3.000000000000000000e+00
2.374999999999999889e-01 4.000000000000000000e+00
2.374999999999999889e-01 5.000000000000000000e+00
2.374999999999999889e-01 6.000000000000000000e+00
2.374999999999999889e-01 7.000000000000000000e+00
2.374999999999999889e-01 8.000000000000000000e+00
2.374999999999999889e-01 9.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+01
2.500000000000000000e-01 1.100000000000000000e+01
2.500000000000000000e-01 1.200000000000000000e+01
2.500000000000000000e-01 2.000000000000000000e+00
2.500000000000000000e-01 3.000000000000000000e+00
2.500000000000000000e-01 4.000000000000000000e+00
2.500000000000000000e-01 5.000000000000000000e+00
2.500000000000000000e-01 6.000000000000000000e+00
2.500000000000000000e-01 7.000000000000000000e+00
2.500000000000000000e-01 8.000000000000000000e+00
2.500000000000000000e-01 9.000000000000000000e+00
2.625000000000000111e-01 1.000000000000000000e+01
2.625000000000000111e-01 1.100000000000000000e+01
2.625000000000000111e-01 1.200000000000000000e+01
2.625000000000000111e-01 2.000000000000000000e+00
2.625000000000000111e-01 3.000000000000000000e+00
2.625000000000000111e-01 4.000000000000000000e+00
2.625000000000000111e-01 5.000000000000000000e+00
2.625000000000000111e-01 6.000000000000000000e+00
2.625000000000000111e-01 7.000000000000000000e+00
2.625000000000000111e-01 8.000000000000000000e+00
2.625000000000000111e-01 9.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+01
2.750000000000000222e-01 1.100000000000000000e+01
2.750000000000000222e-01 1.200000000000000000e+01
2.750000000000000222e-01 2.000000000000000000e+00
2.750000000000000222e-01 3.000000000000000000e+00
2.750000000000000222e-01 4.000000000000000000e+00
2.750000000000000222e-01 5.000000000000000000e+00
2.750000000000000222e-01 6.000000000000000000e+00
2.750000000000000222e-01 7.000000000000000000e+00
2.750000000000000222e-01 8.000000000000000000e+00
2.750000000000000222e-01 9.000000000000000000e+00
2.874999999999999778e-01 1.000000000000000000e+01
2.874999999999999778e-01 1.100000000000000000e+01
2.874999999999999778e-01 1.200000000000000000e+01
2.874999999999999778e-01 2.000000000000000000e+00
2.874999999999999778e-01 3.000000000000000000e+00
2.874999999999999778e-01 4.000000000000000000e+00
2.874999999999999778e-01 5.000000000000000000e+00
2.874999999999999778e-01 6.000000000000000000e+00
2.874999999999999778e-01 7.000000000000000000e+00
2.874999999999999778e-01 8.000000000000000000e+00
2.874999999999999778e-01 9.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+01
2.000000000000000111e-01 1.100000000000000000e+01
2.000000000000000111e-01 1.200000000000000000e+01
2.000000000000000111e-01 2.000000000000000000e+00
2.000000000000000111e-01 3.000000000000000000e+00
2.000000000000000111e-01 4.000000000000000000e+00
2.000000000000000111e-01 5.000000000000000000e+00
2.000000000000000111e-01 6.000000000000000000e+00
2.000000000000000111e-01 7.000000000000000000e+00
2.000000000000000111e-01 8.000000000000000000e+00
2.000000000000000111e-01 9.000000000000000000e+00
3.125000000000000000e-01 1.000000000000000000e+01
3.125000000000000000e-01 1.100000000000000000e+01
3.125000000000000000e-01 1.200000000000000000e+01
3.125000000000000000e-01 2.000000000000000000e+00
3.125000000000000000e-01 3.000000000000000000e+00
3.125000000000000000e-01 4.000000000000000000e+00
3.125000000000000000e-01 5.000000000000000000e+00
3.125000000000000000e-01 6.000000000000000000e+00
3.125000000000000000e-01 7.000000000000000000e+00
3.125000000000000000e-01 8.000000000000000000e+00
3.125000000000000000e-01 9.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+01
3.250000000000000111e-01 1.100000000000000000e+01
3.250000000000000111e-01 1.200000000000000000e+01
3.250000000000000111e-01 2.000000000000000000e+00
3.250000000000000111e-01 3.000000000000000000e+00
3.250000000000000111e-01 4.000000000000000000e+00
3.250000000000000111e-01 5.000000000000000000e+00
3.250000000000000111e-01 6.000000000000000000e+00
3.250000000000000111e-01 7.000000000000000000e+00
3.250000000000000111e-01 8.000000000000000000e+00
3.250000000000000111e-01 9.000000000000000000e+00
3.375000000000000222e-01 1.000000000000000000e+01
3.375000000000000222e-01 1.100000000000000000e+01
3.375000000000000222e-01 1.200000000000000000e+01
3.375000000000000222e-01 2.000000000000000000e+00
3.375000000000000222e-01 3.000000000000000000e+00
3.375000000000000222e-01 4.000000000000000000e+00
3.375000000000000222e-01 5.000000000000000000e+00
3.375000000000000222e-01 6.000000000000000000e+00
3.375000000000000222e-01 7.000000000000000000e+00
3.375000000000000222e-01 8.000000000000000000e+00
3.375000000000000222e-01 9.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+01
3.499999999999999778e-01 1.100000000000000000e+01
3.499999999999999778e-01 1.200000000000000000e+01
3.499999999999999778e-01 2.000000000000000000e+00
3.499999999999999778e-01 3.000000000000000000e+00
3.499999999999999778e-01 4.000000000000000000e+00
3.499999999999999778e-01 5.000000000000000000e+00
3.499999999999999778e-01 6.000000000000000000e+00
3.499999999999999778e-01 7.000000000000000000e+00
3.499999999999999778e-01 8.000000000000000000e+00
3.499999999999999778e-01 9.000000000000000000e+00
3.624999999999999889e-01 1.000000000000000000e+01
3.624999999999999889e-01 1.100000000000000000e+01
3.624999999999999889e-01 1.200000000000000000e+01
3.624999999999999889e-01 2.000000000000000000e+00
3.624999999999999889e-01 3.000000000000000000e+00
3.624999999999999889e-01 4.000000000000000000e+00
3.624999999999999889e-01 5.000000000000000000e+00
3.624999999999999889e-01 6.000000000000000000e+00
3.624999999999999889e-01 7.000000000000000000e+00
3.624999999999999889e-01 8.000000000000000000e+00
3.624999999999999889e-01 9.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+01
3.750000000000000000e-01 1.100000000000000000e+01
3.750000000000000000e-01 1.200000000000000000e+01
3.750000000000000000e-01 2.000000000000000000e+00
3.750000000000000000e-01 3.000000000000000000e+00
3.750000000000000000e-01 4.000000000000000000e+00
3.750000000000000000e-01 5.000000000000000000e+00
3.750000000000000000e-01 6.000000000000000000e+00
3.750000000000000000e-01 7.000000000000000000e+00
3.750000000000000000e-01 8.000000000000000000e+00
3.750000000000000000e-01 9.000000000000000000e+00
3.875000000000000111e-01 1.000000000000000000e+01
3.875000000000000111e-01 1.100000000000000000e+01
3.875000000000000111e-01 1.200000000000000000e+01
3.875000000000000111e-01 3.000000000000000000e+00
3.875000000000000111e-01 4.000000000000000000e+00
3.875000000000000111e-01 5.000000000000000000e+00
3.875000000000000111e-01 6.000000000000000000e+00
3.875000000000000111e-01 7.000000000000000000e+00
3.875000000000000111e-01 8.000000000000000000e+00
3.875000000000000111e-01 9.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+01
2.999999999999999889e-01 1.100000000000000000e+01
2.999999999999999889e-01 1.200000000000000000e+01
2.999999999999999889e-01 2.000000000000000000e+00
2.999999999999999889e-01 3.000000000000000000e+00
2.999999999999999889e-01 4.000000000000000000e+00
2.999999999999999889e-01 5.000000000000000000e+00
2.999999999999999889e-01 6.000000000000000000e+00
2.999999999999999889e-01 7.000000000000000000e+00
2.999999999999999889e-01 8.000000000000000000e+00
2.999999999999999889e-01 9.000000000000000000e+00
4.124999999999999778e-01 1.000000000000000000e+01
4.124999999999999778e-01 1.100000000000000000e+01
4.124999999999999778e-01 1.200000000000000000e+01
4.124999999999999778e-01 3.000000000000000000e+00
4.124999999999999778e-01 4.000000000000000000e+00
4.124999999999999778e-01 5.000000000000000000e+00
4.124999999999999778e-01 6.000000000000000000e+00
4.124999999999999778e-01 7.000000000000000000e+00
4.124999999999999778e-01 8.000000000000000000e+00
4.124999999999999778e-01 9.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+01
4.249999999999999889e-01 1.100000000000000000e+01
4.249999999999999889e-01 1.200000000000000000e+01
4.249999999999999889e-01 3.000000000000000000e+00
4.249999999999999889e-01 4.000000000000000000e+00
4.249999999999999889e-01 5.000000000000000000e+00
4.249999999999999889e-01 6.000000000000000000e+00
4.249999999999999889e-01 7.000000000000000000e+00
4.249999999999999889e-01 8.000000000000000000e+00
4.249999999999999889e-01 9.000000000000000000e+00
4.375000000000000000e-01 1.000000000000000000e+01
4.375000000000000000e-01 1.100000000000000000e+01
4.375000000000000000e-01 1.200000000000000000e+01
4.375000000000000000e-01 4.000000000000000000e+00
4.375000000000000000e-01 5.000000000000000000e+00
4.375000000000000000e-01 6.000000000000000000e+00
4.375000000000000000e-01 7.000000000000000000e+00
4.375000000000000000e-01 8.000000000000000000e+00
4.375000000000000000e-01 9.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+01
4.500000000000000111e-01 1.100000000000000000e+01
4.500000000000000111e-01 1.200000000000000000e+01
4.500000000000000111e-01 4.000000000000000000e+00
4.500000000000000111e-01 5.000000000000000000e+00
4.500000000000000111e-01 6.000000000000000000e+00
4.500000000000000111e-01 7.000000000000000000e+00
4.500000000000000111e-01 8.000000000000000000e+00
4.500000000000000111e-01 9.000000000000000000e+00
4.625000000000000222e-01 1.000000000000000000e+01
4.625000000000000222e-01 1.100000000000000000e+01
4.625000000000000222e-01 1.200000000000000000e+01
4.625000000000000222e-01 5.000000000000000000e+00
4.625000000000000222e-01 6.000000000000000000e+00
4.625000000000000222e-01 7.000000000000000000e+00
4.625000000000000222e-01 8.000000000000000000e+00
4.625000000000000222e-01 9.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+01
4.749999999999999778e-01 1.100000000000000000e+01
4.749999999999999778e-01 1.200000000000000000e+01
4.749999999999999778e-01 6.000000000000000000e+00
4.749999999999999778e-01 7.000000000000000000e+00
4.749999999999999778e-01 8.000000000000000000e+00
4.749999999999999778e-01 9.000000000000000000e+00
4.874999999999999889e-01 1.100000000000000000e+01
4.874999999999999889e-01 1.200000000000000000e+01
4.000000000000000222e-01 1.000000000000000000e+01
4.000000000000000222e-01 1.100000000000000000e+01
4.000000000000000222e-01 1.200000000000000000e+01
4.000000000000000222e-01 3.000000000000000000e+00
4.000000000000000222e-01 4.000000000000000000e+00
4.000000000000000222e-01 5.000000000000000000e+00
4.000000000000000222e-01 6.000000000000000000e+00
4.000000000000000222e-01 7.000000000000000000e+00
4.000000000000000222e-01 8.000000000000000000e+00
4.000000000000000222e-01 9.000000000000000000e+00
5.124999999999999556e-01 1.000000000000000000e+01
5.124999999999999556e-01 1.100000000000000000e+01
5.124999999999999556e-01 1.200000000000000000e+01
5.124999999999999556e-01 4.000000000000000000e+00
5.124999999999999556e-01 5.000000000000000000e+00
5.124999999999999556e-01 6.000000000000000000e+00
5.124999999999999556e-01 7.000000000000000000e+00
5.124999999999999556e-01 8.000000000000000000e+00
5.124999999999999556e-01 9.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+01
5.250000000000000222e-01 1.100000000000000000e+01
5.250000000000000222e-01 1.200000000000000000e+01
5.250000000000000222e-01 3.000000000000000000e+00
5.250000000000000222e-01 4.000000000000000000e+00
5.250000000000000222e-01 5.000000000000000000e+00
5.250000000000000222e-01 6.000000000000000000e+00
5.250000000000000222e-01 7.000000000000000000e+00
5.250000000000000222e-01 8.000000000000000000e+00
5.250000000000000222e-01 9.000000000000000000e+00
5.374999999999999778e-01 1.000000000000000000e+01
5.374999999999999778e-01 1.100000000000000000e+01
5.374999999999999778e-01 1.200000000000000000e+01
5.374999999999999778e-01 3.000000000000000000e+00
5.374999999999999778e-01 4.000000000000000000e+00
5.374999999999999778e-01 5.000000000000000000e+00
5.374999999999999778e-01 6.000000000000000000e+00
5.374999999999999778e-01 7.000000000000000000e+00
5.374999999999999778e-01 8.000000000000000000e+00
5.374999999999999778e-01 9.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+01
5.500000000000000444e-01 1.100000000000000000e+01
5.500000000000000444e-01 1.200000000000000000e+01
5.500000000000000444e-01 2.000000000000000000e+00
5.500000000000000444e-01 3.000000000000000000e+00
5.500000000000000444e-01 4.000000000000000000e+00
5.500000000000000444e-01 5.000000000000000000e+00
5.500000000000000444e-01 6.000000000000000000e+00
5.500000000000000444e-01 7.000000000000000000e+00
5.500000000000000444e-01 8.000000000000000000e+00
5.500000000000000444e-01 9.000000000000000000e+00
5.625000000000000000e-01 1.000000000000000000e+01
5.625000000000000000e-01 1.100000000000000000e+01
5.625000000000000000e-01 1.200000000000000000e+01
5.625000000000000000e-01 2.000000000000000000e+00
5.625000000000000000e-01 3.000000000000000000e+00
5.625000000000000000e-01 4.000000000000000000e+00
5.625000000000000000e-01 5.000000000000000000e+00
5.625000000000000000e-01 6.000000000000000000e+00
5.625000000000000000e-01 7.000000000000000000e+00
5.625000000000000000e-01 8.000000000000000000e+00
5.625000000000000000e-01 9.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+01
5.749999999999999556e-01 1.100000000000000000e+01
5.749999999999999556e-01 1.200000000000000000e+01
5.749999999999999556e-01 2.000000000000000000e+00
5.749999999999999556e-01 3.000000000000000000e+00
5.749999999999999556e-01 4.000000000000000000e+00
5.749999999999999556e-01 5.000000000000000000e+00
5.749999999999999556e-01 6.000000000000000000e+00
5.749999999999999556e-01 7.000000000000000000e+00
5.749999999999999556e-01 8.000000000000000000e+00
5.749999999999999556e-01 9.000000000000000000e+00
5.875000000000000222e-01 1.000000000000000000e+01
5.875000000000000222e-01 1.100000000000000000e+01
5.875000000000000222e-01 1.200000000000000000e+01
5.875000000000000222e-01 2.000000000000000000e+00
5.875000000000000222e-01 3.000000000000000000e+00
5.875000000000000222e-01 4.000000000000000000e+00
5.875000000000000222e-01 5.000000000000000000e+00
5.875000000000000222e-01 6.000000000000000000e+00
5.875000000000000222e-01 7.000000000000000000e+00
5.875000000000000222e-01 8.000000000000000000e+00
5.875000000000000222e-01 9.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+01
5.000000000000000000e-01 1.100000000000000000e+01
5.000000000000000000e-01 1.200000000000000000e+01
6.125000000000000444e-01 1.000000000000000000e+01
6.125000000000000444e-01 1.100000000000000000e+01
6.125000000000000444e-01 1.200000000000000000e+01
6.125000000000000444e-01 2.000000000000000000e+00
6.125000000000000444e-01 3.000000000000000000e+00
6.125000000000000444e-01 4.000000000000000000e+00
6.125000000000000444e-01 5.000000000000000000e+00
6.125000000000000444e-01 6.000000000000000000e+00
6.125000000000000444e-01 7.000000000000000000e+00
6.125000000000000444e-01 8.000000000000000000e+00
6.125000000000000444e-01 9.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+01
6.250000000000000000e-01 1.100000000000000000e+01
6.250000000000000000e-01 1.200000000000000000e+01
6.250000000000000000e-01 2.000000000000000000e+00
6.250000000000000000e-01 3.000000000000000000e+00
6.250000000000000000e-01 4.000000000000000000e+00
6.250000000000000000e-01 5.000000000000000000e+00
6.250000000000000000e-01 6.000000000000000000e+00
6.250000000000000000e-01 7.000000000000000000e+00
6.250000000000000000e-01 8.000000000000000000e+00
6.250000000000000000e-01 9.000000000000000000e+00
6.374999999999999556e-01 1.000000000000000000e+01
6.374999999999999556e-01 1.100000000000000000e+01
6.374999999999999556e-01 1.200000000000000000e+01
6.374999999999999556e-01 2.000000000000000000e+00
6.374999999999999556e-01 3.000000000000000000e+00
6.374999999999999556e-01 4.000000000000000000e+00
6.374999999999999556e-01 5.000000000000000000e+00
6.374999999999999556e-01 6.000000000000000000e+00
6.374999999999999556e-01 7.000000000000000000e+00
6.374999999999999556e-01 8.000000000000000000e+00
6.374999999999999556e-01 9.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+01
6.500000000000000222e-01 1.100000000000000000e+01
6.500000000000000222e-01 1.200000000000000000e+01
6.500000000000000222e-01 2.000000000000000000e+00
6.500000000000000222e-01 3.000000000000000000e+00
6.500000000000000222e-01 4.000000000000000000e+00
6.500000000000000222e-01 5.000000000000000000e+00
6.500000000000000222e-01 6.000000000000000000e+00
6.500000000000000222e-01 7.000000000000000000e+00
6.500000000000000222e-01 8.000000000000000000e+00
6.500000000000000222e-01 9.000000000000000000e+00
6.624999999999999778e-01 1.000000000000000000e+01
6.624999999999999778e-01 1.100000000000000000e+01
6.624999999999999778e-01 1.200000000000000000e+01
6.624999999999999778e-01 2.000000000000000000e+00
6.624999999999999778e-01 3.000000000000000000e+00
6.624999999999999778e-01 4.000000000000000000e+00
6.624999999999999778e-01 5.000000000000000000e+00
6.624999999999999778e-01 6.000000000000000000e+00
6.624999999999999778e-01 7.000000000000000000e+00
6.624999999999999778e-01 8.000000000000000000e+00
6.624999999999999778e-01 9.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+01
6.750000000000000444e-01 1.100000000000000000e+01
6.750000000000000444e-01 1.200000000000000000e+01
6.750000000000000444e-01 2.000000000000000000e+00
6.750000000000000444e-01 3.000000000000000000e+00
6.750000000000000444e-01 4.000000000000000000e+00
6.750000000000000444e-01 5.000000000000000000e+00
6.750000000000000444e-01 6.000000000000000000e+00
6.750000000000000444e-01 7.000000000000000000e+00
6.750000000000000444e-01 8.000000000000000000e+00
6.750000000000000444e-01 9.000000000000000000e+00
6.875000000000000000e-01 1.000000000000000000e+01
6.875000000000000000e-01 1.100000000000000000e+01
6.875000000000000000e-01 1.200000000000000000e+01
6.875000000000000000e-01 2.000000000000000000e+00
6.875000000000000000e-01 3.000000000000000000e+00
6.875000000000000000e-01 4.000000000000000000e+00
6.875000000000000000e-01 5.000000000000000000e+00
6.875000000000000000e-01 6.000000000000000000e+00
6.875000000000000000e-01 7.000000000000000000e+00
6.875000000000000000e-01 8.000000000000000000e+00
6.875000000000000000e-01 9.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+01
5.999999999999999778e-01 1.100000000000000000e+01
5.999999999999999778e-01 1.200000000000000000e+01
5.999999999999999778e-01 2.000000000000000000e+00
5.999999999999999778e-01 3.000000000000000000e+00
5.999999999999999778e-01 4.000000000000000000e+00
5.999999999999999778e-01 5.000000000000000000e+00
5.999999999999999778e-01 6.000000000000000000e+00
5.999999999999999778e-01 7.000000000000000000e+00
5.999999999999999778e-01 8.000000000000000000e+00
5.999999999999999778e-01 9.000000000000000000e+00
7.125000000000000222e-01 1.000000000000000000e+01
7.125000000000000222e-01 1.100000000000000000e+01
7.125000000000000222e-01 1.200000000000000000e+01
7.125000000000000222e-01 1.000000000000000000e+00
7.125000000000000222e-01 2.000000000000000000e+00
7.125000000000000222e-01 3.000000000000000000e+00
7.125000000000000222e-01 4.000000000000000000e+00
7.125000000000000222e-01 5.000000000000000000e+00
7.125000000000000222e-01 6.000000000000000000e+00
7.125000000000000222e-01 7.000000000000000000e+00
7.125000000000000222e-01 8.000000000000000000e+00
7.125000000000000222e-01 9.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+01
7.249999999999999778e-01 1.100000000000000000e+01
7.249999999999999778e-01 1.200000000000000000e+01
7.249999999999999778e-01 1.000000000000000000e+00
7.249999999999999778e-01 2.000000000000000000e+00
7.249999999999999778e-01 3.000000000000000000e+00
7.249999999999999778e-01 4.000000000000000000e+00
7.249999999999999778e-01 5.000000000000000000e+00
7.249999999999999778e-01 6.000000000000000000e+00
7.249999999999999778e-01 7.000000000000000000e+00
7.249999999999999778e-01 8.000000000000000000e+00
7.249999999999999778e-01 9.000000000000000000e+00
7.375000000000000444e-01 1.000000000000000000e+01
7.375000000000000444e-01 1.100000000000000000e+01
7.375000000000000444e-01 1.200000000000000000e+01
7.375000000000000444e-01 1.000000000000000000e+00
7.375000000000000444e-01 2.000000000000000000e+00
7.375000000000000444e-01 3.000000000000000000e+00
7.375000000000000444e-01 4.000000000000000000e+00
7.375000000000000444e-01 5.000000000000000000e+00
7.375000000000000444e-01 6.000000000000000000e+00
7.375000000000000444e-01 7.000000000000000000e+00
7.375000000000000444e-01 8.000000000000000000e+00
7.375000000000000444e-01 9.000000000000000000e+00
7.500000000000000000e-01 1.000000000000000000e+01
7.500000000000000000e-01 1.100000000000000000e+01
7.500000000000000000e-01 1.200000000000000000e+01
7.500000000000000000e-01 1.000000000000000000e+00
7.500000000000000000e-01 2.000000000000000000e+00
7.500000000000000000e-01 3.000000000000000000e+00
7.500000000000000000e-01 4.000000000000000000e+00
7.500000000000000000e-01 5.000000000000000000e+00
7.500000000000000000e-01 6.000000000000000000e+00
7.500000000000000000e-01 7.000000000000000000e+00
7.500000000000000000e-01 8.000000000000000000e+00
7.500000000000000000e-01 9.000000000000000000e+00
7.624999999999999556e-01 1.000000000000000000e+01
7.624999999999999556e-01 1.100000000000000000e+01
7.624999999999999556e-01 1.200000000000000000e+01
7.624999999999999556e-01 1.000000000000000000e+00
7.624999999999999556e-01 2.000000000000000000e+00
7.624999999999999556e-01 3.000000000000000000e+00
7.624999999999999556e-01 4.000000000000000000e+00
7.624999999999999556e-01 5.000000000000000000e+00
7.624999999999999556e-01 6.000000000000000000e+00
7.624999999999999556e-01 7.000000000000000000e+00
7.624999999999999556e-01 8.000000000000000000e+00
7.624999999999999556e-01 9.000000000000000000e+00
7.750000000000000222e-01 1.000000000000000000e+01
7.750000000000000222e-01 1.100000000000000000e+01
7.750000000000000222e-01 1.200000000000000000e+01
7.750000000000000222e-01 1.000000000000000000e+00
7.750000000000000222e-01 2.000000000000000000e+00
7.750000000000000222e-01 3.000000000000000000e+00
7.750000000000000222e-01 4.000000000000000000e+00
7.750000000000000222e-01 5.000000000000000000e+00
7.750000000000000222e-01 6.000000000000000000e+00
7.750000000000000222e-01 7.000000000000000000e+00
7.750000000000000222e-01 8.000000000000000000e+00
7.750000000000000222e-01 9.000000000000000000e+00
7.874999999999999778e-01 1.000000000000000000e+01
7.874999999999999778e-01 1.100000000000000000e+01
7.874999999999999778e-01 1.200000000000000000e+01
7.874999999999999778e-01 1.000000000000000000e+00
7.874999999999999778e-01 2.000000000000000000e+00
7.874999999999999778e-01 3.000000000000000000e+00
7.874999999999999778e-01 4.000000000000000000e+00
7.874999999999999778e-01 5.000000000000000000e+00
7.874999999999999778e-01 6.000000000000000000e+00
7.874999999999999778e-01 7.000000000000000000e+00
7.874999999999999778e-01 8.000000000000000000e+00
7.874999999999999778e-01 9.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+01
6.999999999999999556e-01 1.100000000000000000e+01
6.999999999999999556e-01 1.200000000000000000e+01
6.999999999999999556e-01 2.000000000000000000e+00
6.999999999999999556e-01 3.000000000000000000e+00
6.999999999999999556e-01 4.000000000000000000e+00
6.999999999999999556e-01 5.000000000000000000e+00
6.999999999999999556e-01 6.000000000000000000e+00
6.999999999999999556e-01 7.000000000000000000e+00
6.999999999999999556e-01 8.000000000000000000e+00
6.999999999999999556e-01 9.000000000000000000e+00
8.125000000000000000e-01 1.000000000000000000e+01
8.125000000000000000e-01 1.100000000000000000e+01
8.125000000000000000e-01 1.200000000000000000e+01
8.125000000000000000e-01 1.000000000000000000e+00
8.125000000000000000e-01 2.000000000000000000e+00
8.125000000000000000e-01 3.000000000000000000e+00
8.125000000000000000e-01 4.000000000000000000e+00
8.125000000000000000e-01 5.000000000000000000e+00
8.125000000000000000e-01 6.000000000000000000e+00
8.125000000000000000e-01 7.000000000000000000e+00
8.125000000000000000e-01 8.000000000000000000e+00
8.125000000000000000e-01 9.000000000000000000e+00
8.249999999999999556e-01 1.000000000000000000e+01
8.249999999999999556e-01 1.100000000000000000e+01
8.249999999999999556e-01 1.200000000000000000e+01
8.249999999999999556e-01 1.000000000000000000e+00
8.249999999999999556e-01 2.000000000000000000e+00
8.249999999999999556e-01 3.000000000000000000e+00
8.249999999999999556e-01 4.000000000000000000e+00
8.249999999999999556e-01 5.000000000000000000e+00
8.249999999999999556e-01 6.000000000000000000e+00
8.249999999999999556e-01 7.000000000000000000e+00
8.249999999999999556e-01 8.000000000000000000e+00
8.249999999999999556e-01 9.000000000000000000e+00
8.375000000000000222e-01 1.000000000000000000e+01
8.375000000000000222e-01 1.100000000000000000e+01
8.375000000000000222e-01 1.200000000000000000e+01
8.375000000000000222e-01 1.000000000000000000e+00
8.375000000000000222e-01 2.000000000000000000e+00
8.375000000000000222e-01 3.000000000000000000e+00
8.375000000000000222e-01 4.000000000000000000e+00
8.375000000000000222e-01 5.000000000000000000e+00
8.375000000000000222e-01 6.000000000000000000e+00
8.375000000000000222e-01 7.000000000000000000e+00
8.375000000000000222e-01 8.000000000000000000e+00
8.375000000000000222e-01 9.000000000000000000e+00
8.499999999999999778e-01 1.000000000000000000e+01
8.499999999999999778e-01 1.100000000000000000e+01
8.499999999999999778e-01 1.200000000000000000e+01
8.499999999999999778e-01 1.000000000000000000e+00
8.499999999999999778e-01 2.000000000000000000e+00
8.499999999999999778e-01 3.000000000000000000e+00
8.499999999999999778e-01 4.000000000000000000e+00
8.499999999999999778e-01 5.000000000000000000e+00
8.499999999999999778e-01 6.000000000000000000e+00
8.499999999999999778e-01 7.000000000000000000e+00
8.499999999999999778e-01 8.000000000000000000e+00
8.499999999999999778e-01 9.000000000000000000e+00
8.625000000000000444e-01 1.000000000000000000e+01
8.625000000000000444e-01 1.100000000000000000e+01
8.625000000000000444e-01 1.200000000000000000e+01
8.625000000000000444e-01 1.000000000000000000e+00
8.625000000000000444e-01 2.000000000000000000e+00
8.625000000000000444e-01 3.000000000000000000e+00
8.625000000000000444e-01 4.000000000000000000e+00
8.625000000000000444e-01 5.000000000000000000e+00
8.625000000000000444e-01 6.000000000000000000e+00
8.625000000000000444e-01 7.000000000000000000e+00
8.625000000000000444e-01 8.000000000000000000e+00
8.625000000000000444e-01 9.000000000000000000e+00
8.750000000000000000e-01 1.000000000000000000e+01
8.750000000000000000e-01 1.100000000000000000e+01
8.750000000000000000e-01 1.200000000000000000e+01
8.750000000000000000e-01 1.000000000000000000e+00
8.750000000000000000e-01 2.000000000000000000e+00
8.750000000000000000e-01 3.000000000000000000e+00
8.750000000000000000e-01 4.000000000000000000e+00
8.750000000000000000e-01 5.000000000000000000e+00
8.750000000000000000e-01 6.000000000000000000e+00
8.750000000000000000e-01 7.000000000000000000e+00
8.750000000000000000e-01 8.000000000000000000e+00
8.750000000000000000e-01 9.000000000000000000e+00
8.874999999999999556e-01 1.000000000000000000e+01
8.874999999999999556e-01 1.100000000000000000e+01
8.874999999999999556e-01 1.200000000000000000e+01
8.874999999999999556e-01 1.000000000000000000e+00
8.874999999999999556e-01 2.000000000000000000e+00
8.874999999999999556e-01 3.000000000000000000e+00
8.874999999999999556e-01 4.000000000000000000e+00
8.874999999999999556e-01 5.000000000000000000e+00
8.874999999999999556e-01 6.000000000000000000e+00
8.874999999999999556e-01 7.000000000000000000e+00
8.874999999999999556e-01 8.000000000000000000e+00
8.874999999999999556e-01 9.000000000000000000e+00
8.000000000000000444e-01 1.000000000000000000e+01
8.000000000000000444e-01 1.100000000000000000e+01
8.000000000000000444e-01 1.200000000000000000e+01
8.000000000000000444e-01 1.000000000000000000e+00
8.000000000000000444e-01 2.000000000000000000e+00
8.000000000000000444e-01 3.000000000000000000e+00
8.000000000000000444e-01 4.000000000000000000e+00
8.000000000000000444e-01 5.000000000000000000e+00
8.000000000000000444e-01 6.000000000000000000e+00
8.000000000000000444e-01 7.000000000000000000e+00
8.000000000000000444e-01 8.000000000000000000e+00
8.000000000000000444e-01 9.000000000000000000e+00
9.124999999999999778e-01 1.000000000000000000e+01
9.124999999999999778e-01 1.100000000000000000e+01
9.124999999999999778e-01 1.200000000000000000e+01
9.124999999999999778e-01 1.000000000000000000e+00
9.124999999999999778e-01 2.000000000000000000e+00
9.124999999999999778e-01 3.000000000000000000e+00
9.124999999999999778e-01 4.000000000000000000e+00
9.124999999999999778e-01 5.000000000000000000e+00
9.124999999999999778e-01 6.000000000000000000e+00
9.124999999999999778e-01 7.000000000000000000e+00
9.124999999999999778e-01 8.000000000000000000e+00
9.124999999999999778e-01 9.000000000000000000e+00
9.250000000000000444e-01 1.000000000000000000e+01
9.250000000000000444e-01 1.100000000000000000e+01
9.250000000000000444e-01 1.200000000000000000e+01
9.250000000000000444e-01 1.000000000000000000e+00
9.250000000000000444e-01 2.000000000000000000e+00
9.250000000000000444e-01 3.000000000000000000e+00
9.250000000000000444e-01 4.000000000000000000e+00
9.250000000000000444e-01 5.000000000000000000e+00
9.250000000000000444e-01 6.000000000000000000e+00
9.250000000000000444e-01 7.000000000000000000e+00
9.250000000000000444e-01 8.000000000000000000e+00
9.250000000000000444e-01 9.000000000000000000e+00
9.375000000000000000e-01 1.000000000000000000e+01
9.375000000000000000e-01 1.100000000000000000e+01
9.375000000000000000e-01 1.200000000000000000e+01
9.375000000000000000e-01 1.000000000000000000e+00
9.375000000000000000e-01 2.000000000000000000e+00
9.375000000000000000e-01 3.000000000000000000e+00
9.375000000000000000e-01 4.000000000000000000e+00
9.375000000000000000e-01 5.000000000000000000e+00
9.375000000000000000e-01 6.000000000000000000e+00
9.375000000000000000e-01 7.000000000000000000e+00
9.375000000000000000e-01 8.000000000000000000e+00
9.375000000000000000e-01 9.000000000000000000e+00
9.499999999999999556e-01 1.000000000000000000e+01
9.499999999999999556e-01 1.100000000000000000e+01
9.499999999999999556e-01 1.200000000000000000e+01
9.499999999999999556e-01 1.000000000000000000e+00
9.499999999999999556e-01 2.000000000000000000e+00
9.499999999999999556e-01 3.000000000000000000e+00
9.499999999999999556e-01 4.000000000000000000e+00
9.499999999999999556e-01 5.000000000000000000e+00
9.499999999999999556e-01 6.000000000000000000e+00
9.499999999999999556e-01 7.000000000000000000e+00
9.499999999999999556e-01 8.000000000000000000e+00
9.499999999999999556e-01 9.000000000000000000e+00
9.625000000000000222e-01 1.000000000000000000e+01
9.625000000000000222e-01 1.100000000000000000e+01
9.625000000000000222e-01 1.200000000000000000e+01
9.625000000000000222e-01 1.000000000000000000e+00
9.625000000000000222e-01 2.000000000000000000e+00
9.625000000000000222e-01 3.000000000000000000e+00
9.625000000000000222e-01 4.000000000000000000e+00
9.625000000000000222e-01 5.000000000000000000e+00
9.625000000000000222e-01 6.000000000000000000e+00
9.625000000000000222e-01 7.000000000000000000e+00
9.625000000000000222e-01 8.000000000000000000e+00
9.625000000000000222e-01 9.000000000000000000e+00
9.749999999999999778e-01 1.000000000000000000e+01
9.749999999999999778e-01 1.100000000000000000e+01
9.749999999999999778e-01 1.200000000000000000e+01
9.749999999999999778e-01 1.000000000000000000e+00
9.749999999999999778e-01 2.000000000000000000e+00
9.749999999999999778e-01 3.000000000000000000e+00
9.749999999999999778e-01 4.000000000000000000e+00
9.749999999999999778e-01 5.000000000000000000e+00
9.749999999999999778e-01 6.000000000000000000e+00
9.749999999999999778e-01 7.000000000000000000e+00
9.749999999999999778e-01 8.000000000000000000e+00
9.749999999999999778e-01 9.000000000000000000e+00
9.875000000000000444e-01 1.000000000000000000e+01
9.875000000000000444e-01 1.100000000000000000e+01
9.875000000000000444e-01 1.200000000000000000e+01
9.875000000000000444e-01 1.000000000000000000e+00
9.875000000000000444e-01 2.000000000000000000e+00
9.875000000000000444e-01 3.000000000000000000e+00
9.875000000000000444e-01 4.000000000000000000e+00
9.875000000000000444e-01 5.000000000000000000e+00
9.875000000000000444e-01 6.000000000000000000e+00
9.875000000000000444e-01 7.000000000000000000e+00
9.875000000000000444e-01 8.000000000000000000e+00
9.875000000000000444e-01 9.000000000000000000e+00
9.000000000000000222e-01 1.000000000000000000e+01
9.000000000000000222e-01 1.100000000000000000e+01
9.000000000000000222e-01 1.200000000000000000e+01
9.000000000000000222e-01 1.000000000000000000e+00
9.000000000000000222e-01 2.000000000000000000e+00
9.000000000000000222e-01 3.000000000000000000e+00
9.000000000000000222e-01 4.000000000000000000e+00
9.000000000000000222e-01 5.000000000000000000e+00
9.000000000000000222e-01 6.000000000000000000e+00
9.000000000000000222e-01 7.000000000000000000e+00
9.000000000000000222e-01 8.000000000000000000e+00
9.000000000000000222e-01 9.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+01
1.000000000000000000e+00 1.100000000000000000e+01
1.000000000000000000e+00 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.000000000000000000e+00
1.000000000000000000e+00 3.000000000000000000e+00
1.000000000000000000e+00 4.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e+00
1.000000000000000000e+00 6.000000000000000000e+00
1.000000000000000000e+00 7.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000000e+00
1.000000000000000000e+00 9.000000000000000000e+00


==> plots/cumulative_isolated.dat <==
time                   KW1                       KW1EE                     KW2                       KW2AB
0.0                    0.0                       0.0                       0.0                       0.0                       
0.04                   5.924010515213013         2.1333982944488525        8.164535999298096         4.727514743804932         
0.07999999999999996    12.030868530273438        4.235198497772217         16.29486870765686         9.214673519134521         
0.11999999999999972    18.175363779067993        6.330437660217285         24.38582468032837         13.726732015609741        
0.15999999999999948    24.231669187545776        8.411428213119507         32.446205377578735        18.224226474761963        
0.19999999999999923    30.296770334243774        10.489813804626465        40.445998430252075        22.73106813430786         
0.239999999999999      36.50360703468323         12.578971862792969        48.48361539840698         27.329057216644287        
0.2799999999999998     42.61273765563965         14.656028985977173        56.69021010398865         31.93970251083374         
0.32000000000000095    48.585137128829956        16.741732597351074        64.79660677909851         36.48541784286499         
0.3600000000000021     54.69162082672119         18.843291759490967        72.93161368370056         40.984293937683105        
0.40000000000000324    60.74264097213745         20.924911975860596        81.02902007102966         45.49054932594299         
0.4400000000000044     66.73221182823181         23.005034685134888        89.1991400718689          50.00152516365051         
0.48000000000000553    72.75800156593323         25.08687448501587         97.25146913528442         54.47357106208801         
0.5200000000000067     78.69755983352661         27.16783308982849         105.433922290802          58.98901581764221         
0.5600000000000078     84.6159200668335          29.24349617958069         113.57113289833069        63.46639156341553         
0.600000000000009      90.62290859222412         31.323062896728516        121.63992524147034        67.93603992462158         
0.6400000000000101     96.70184874534607         33.401867389678955        129.80612707138062        72.46983170509338         
0.6800000000000113     102.79139685630798        35.48213243484497         137.8774073123932         76.9550154209137          
0.7200000000000124     109.03684973716736        37.56658434867859         145.9337637424469         81.46892523765564         
0.7600000000000136     114.95976734161377        39.646841049194336        154.0919144153595         85.95371603965759         
0.8000000000000147     120.89985227584839        41.72999691963196         162.30849313735962        90.43680763244629         
0.8400000000000158     127.0537679195404         43.85204863548279         170.3273355960846         94.92390275001526         
0.880000000000017      133.09471035003662        46.00952076911926         178.42801594734192        99.44207954406738         
0.9200000000000181     139.05415868759155        48.14957785606384         186.60474562644958        103.92416381835938        
0.9600000000000193     145.00428009033203        50.28950524330139         194.7951786518097         108.42012000083923        
1.0000000000000204     151.05136561393738        52.43095564842224         202.93254327774048        112.99818134307861        
1.040000000000016      157.05617713928223        54.57034158706665         211.09144592285156        117.47917246818542        
1.0800000000000116     162.95415353775024        56.717472314834595        219.10363745689392        121.94815683364868        
1.1200000000000072     168.92667484283447        58.86028075218201         227.3047640323639         126.46721506118774        
1.1600000000000028     174.8337001800537         60.99928021430969         235.4254629611969         130.97706818580627        
1.1999999999999984     180.8085081577301         63.14434194564819         243.59360671043396        135.45879983901978        
1.239999999999994      187.12672591209412        65.3142716884613          251.71840143203735        139.9268250465393         
1.2799999999999896     193.0766441822052         67.45577764511108         259.79435110092163        144.4007318019867         
1.3199999999999852     199.0261354446411         69.61621713638306         267.9928915500641         148.88087105751038        
1.3599999999999808     204.97665643692017        71.77665209770203         276.2740752696991         153.38514113426208        
1.3999999999999764     211.05928587913513        73.92963409423828         284.49803352355957        157.9547576904297         
1.439999999999972      217.04076480865479        76.07407546043396         292.6295807361603         162.47108364105225        
1.4799999999999676     222.98019170761108        78.21860432624817         300.7260410785675         167.08709573745728        
1.5199999999999632     228.96137809753418        80.36317253112793         308.80806612968445        171.6219298839569         
1.5599999999999588     234.86702823638916        82.51067233085632         316.9093818664551         176.3112988471985         
1.5999999999999543     240.919912815094          84.65746736526489         324.92277431488037        180.78217673301697        
1.63999999999995       246.98276662826538        86.81323337554932         333.10626196861267        185.25058770179749        
1.6799999999999455     253.08461809158325        88.962965965271           341.3809242248535         189.72762298583984        
1.7199999999999411     259.2286949157715         91.11011147499084         349.43244338035583        194.19847893714905        
1.7599999999999367     265.39318346977234        93.2709653377533          357.63439655303955        198.66722655296326        
1.7999999999999323     271.4511442184448         95.42487001419067         365.8505702018738         203.13637614250183        
1.839999999999928      277.4472289085388         97.57679009437561         374.00507378578186        207.6296944618225         
1.8799999999999235     283.52873826026917        99.73587965965271         382.16347575187683        212.08501935005188        
1.919999999999919      289.45047521591187        101.8851010799408         390.2094612121582         216.54641151428223        
1.9599999999999147     295.4531397819519         104.02544355392456        398.39687156677246        221.0144498348236         
1.9999999999999103     301.5067546367645         106.16301918029785        406.501478433609          225.4788806438446         
2.039999999999906      307.535160779953          108.30298614501953        414.6338155269623         229.9693706035614         
2.0799999999999015     313.63709783554077        110.46255612373352        422.7241225242615         234.42725610733032        
2.119999999999897      319.705796957016          112.6116361618042         430.79473519325256        238.87560367584229        
2.1599999999998927     325.8076219558716         114.78079009056091        439.0993630886078         243.32350182533264        
2.1999999999998883     331.72439074516296        116.92072439193726        447.23573112487793        247.77369832992554        
2.239999999999884      337.60900831222534        119.06234526634216        455.36568808555603        252.26832604408264        
2.2799999999998795     343.5270392894745         121.20391201972961        463.5594608783722         256.7643370628357         
2.319999999999875      349.6331660747528         123.3459095954895         471.8033857345581         261.2419674396515         
2.3599999999998706     355.67004561424255        125.49058938026428        479.8508198261261         265.72803139686584        
2.3999999999998662     361.6271195411682         127.62976431846619        488.1263835430145         270.24273896217346        
2.439999999999862      367.7627580165863         129.766371011734          496.22322702407837        274.71710681915283        
2.4799999999998574     373.82226634025574        131.9046492576599         504.5030827522278         279.21694111824036        
2.519999999999853      379.9170229434967         134.04746413230896        512.7387752532959         283.7551727294922         
2.5599999999998486     385.891099691391          136.18997025489807        520.8010601997375         288.2518949508667         
2.599999999999844      392.02835154533386        138.3248782157898         528.862372636795          292.78459453582764        
2.63999999999984       398.0517301559448         140.45995903015137        536.9488503932953         297.29597067832947        
2.6799999999998354     404.03890919685364        142.59534335136414        545.0319609642029         301.77337884902954        
2.719999999999831      409.97813510894775        144.73917841911316        553.1744418144226         306.25951075553894        
2.7599999999998266     416.0697946548462         146.8754518032074         561.242077589035          310.73565196990967        
2.799999999999822      421.987544298172          149.01204633712769        569.4058265686035         315.23662877082825        
2.839999999999818      427.9168071746826         151.1482470035553         577.5459887981415         319.7895348072052         
2.8799999999998134     434.0798513889313         153.28504276275635        585.629599571228          324.261189699173          
2.919999999999809      440.1885676383972         155.4222855567932         593.6974153518677         328.769189119339          
2.9599999999998046     446.3277642726898         157.57903480529785        601.7240600585938         333.2512013912201         
2.9999999999998        452.3829278945923         159.71525406837463        609.8573787212372         337.7286262512207         
3.0399999999997958     458.36705493927           161.86100149154663        617.9697921276093         342.2111933231354         
3.0799999999997913     464.2991452217102         163.99859738349915        625.9816796779633         346.66774344444275        
3.119999999999787      470.31567192077637        166.13622093200684        634.0481622219086         351.13051104545593        
3.1599999999997825     476.2894821166992         168.270836353302          642.177268743515          355.6809604167938         
3.199999999999778      482.35097575187683        170.40464448928833        650.2107667922974         360.2553095817566         
3.2399999999997737     488.575719833374          172.5701289176941         658.3975920677185         364.7235538959503         
3.2799999999997693     494.60668182373047        174.7527256011963         666.4434204101562         369.3112554550171         
3.319999999999765      500.71921277046204        176.90797662734985        674.5098168849945         373.76297426223755        
3.3599999999997605     506.7644703388214         179.0553104877472         682.6439952850342         378.25752544403076        
3.399999999999756      512.8235654830933         181.19519424438477        690.7323725223541         382.7422549724579         
3.4399999999997517     518.857415676117          183.33452367782593        698.7937140464783         387.21544122695923        
3.4799999999997473     524.9113667011261         185.48616862297058        706.8658692836761         391.6879153251648         
3.519999999999743      531.0073761940002         187.62849712371826        715.0771081447601         396.1436765193939         
3.5599999999997385     537.0956933498383         189.7686288356781         723.161833524704          400.61564326286316        
3.599999999999734      543.1565237045288         191.90867972373962        731.1978886127472         405.0786199569702         
3.6399999999997297     549.2777843475342         194.04912948608398        739.3067500591278         409.560546875             
3.6799999999997253     555.2296645641327         196.190345287323          747.3955473899841         414.02846598625183        
3.719999999999721      561.2653262615204         198.33505964279175        755.5469212532043         418.50945377349854        
3.7599999999997165     567.2287466526031         200.48087549209595        763.6140055656433         422.97714829444885        
3.799999999999712      573.4068298339844         202.63228130340576        771.8019304275513         427.440735578537          
3.8399999999997076     579.4681882858276         204.77584719657898        779.9134893417358         431.91294980049133        
3.8799999999997032     585.4030981063843         206.91964030265808        787.994978427887          436.37808537483215        
3.919999999999699      591.2737872600555         209.0629677772522         796.0388350486755         440.90989232063293        
3.9599999999996944     597.3324720859528         211.2052550315857         804.1069309711456         445.4023756980896         
3.99999999999969       603.3882925510406         213.34814858436584        812.2513957023621         449.9607570171356         
4.039999999999686      609.5931491851807         215.49558925628662        820.382782459259          454.435977935791          
4.079999999999681      615.7811627388            217.63307189941406        828.4888381958008         458.9193158149719         
4.119999999999677      621.8978536128998         219.7701916694641         836.6313860416412         463.46727228164673        
4.159999999999672      627.8438427448273         221.91126775741577        844.6942181587219         467.9972388744354         
4.199999999999668      634.0011970996857         224.0471966266632         852.8451969623566         472.47206687927246        
4.239999999999664      640.2379875183105         226.1814887523651         860.9617776870728         476.96009373664856        
4.279999999999659      646.1488823890686         228.3258137702942         869.1353952884674         481.4403660297394         
4.319999999999655      652.0676958560944         230.46352362632751        877.3521037101746         485.9258921146393         
4.35999999999965       658.0224499702454         232.60382628440857        885.517609834671          490.41122674942017        
4.399999999999646      664.0168867111206         234.7432403564453         893.6246793270111         495.00620007514954        
4.439999999999642      670.0843904018402         236.88364338874817        901.8684513568878         499.476717710495          
4.479999999999637      676.1525287628174         239.02153086662292        909.9202735424042         503.9414179325104         
4.519999999999633      682.1264827251434         241.1767737865448         917.9765813350677         508.40378618240356        
4.559999999999628      688.0889899730682         243.31645560264587        926.0513486862183         512.8956112861633         
4.599999999999624      694.0757873058319         245.45663714408875        934.2030322551727         517.4211580753326         
4.6399999999996195     700.0235795974731         247.59738874435425        942.4299740791321         521.9504017829895         
4.679999999999615      705.9796690940857         249.73851013183594        950.5111577510834         526.5010743141174         
4.719999999999611      712.022166967392          251.87808203697205        958.6393191814423         531.1213824748993         
4.759999999999606      717.8984885215759         254.0182273387909         966.7735481262207         535.670104265213          
4.799999999999602      723.768312215805          256.18677163124084        974.8875205516815         540.2091779708862         
4.8399999999995975     729.7672612667084         258.3372025489807         983.0814640522003         544.7474002838135         
4.879999999999593      735.9328887462616         260.479483127594          991.1062469482422         549.2672398090363         
4.919999999999589      741.8724603652954         262.6260612010956         999.2196228504181         553.8025381565094         
4.959999999999584      748.0389258861542         264.767272233963          1007.4056422710419        558.2743294239044         
4.99999999999958       753.9567737579346         266.9083580970764         1015.5351786613464        562.7410163879395         


==> plots/sp4-avg-kw1ee.dat <==
t                             mx                                my                                mz
0.000000000000000000e+00 9.679037597867350406e-01 1.244320432272579824e-01 1.693230093172733847e-05
9.999999999999986330e-03 9.652108721153875859e-01 1.337401692316368407e-01 -1.241848823713269379e-02
2.000000000000005246e-02 9.566883143516882182e-01 1.606496223469508766e-01 -2.428108029282716185e-02
2.999999999999995379e-02 9.408904606716557151e-01 2.033058310261219026e-01 -3.534343705306997735e-02
3.999999999999978573e-02 9.159441203081356564e-01 2.589770089150549848e-01 -4.533336394046121043e-02
4.999999999999962808e-02 8.801904646827989342e-01 3.241965483852696783e-01 -5.403451236987459605e-02
5.999999999999945655e-02 8.325815657128038394e-01 3.951712313339396654e-01 -6.143444126944754002e-02
6.999999999999928502e-02 7.726340178508264156e-01 4.682539431622756432e-01 -6.781771567617192464e-02
7.999999999999912736e-02 7.000479250338691450e-01 5.401777510957338491e-01 -7.375455819647798450e-02
8.999999999999896971e-02 6.142368137520098914e-01 6.079050450064292788e-01 -8.002581515489830266e-02
9.999999999999878431e-02 5.139894341069631833e-01 6.680878967382731792e-01 -8.754101334659238065e-02
1.099999999999986267e-01 3.975844673094836024e-01 7.162236991503775352e-01 -9.718559979832204487e-02
1.199999999999984551e-01 2.637298763410731439e-01 7.458922736304791634e-01 -1.094449559307511533e-01
1.299999999999982836e-01 1.134323743236927556e-01 7.492246920249895359e-01 -1.238055940114730080e-01
1.399999999999981259e-01 -4.870086461173262632e-02 7.195951399775043500e-01 -1.386258156264050800e-01
1.499999999999979405e-01 -2.156486346651163566e-01 6.543202618218091349e-01 -1.520268797659433957e-01
1.599999999999977551e-01 -3.797076528788089766e-01 5.541413620674092710e-01 -1.627176256336159144e-01
1.699999999999976252e-01 -5.318257719938439543e-01 4.215435275222088052e-01 -1.697075361549418293e-01
1.799999999999974676e-01 -6.620355787372961265e-01 2.615125759196745281e-01 -1.715553187121706125e-01
1.899999999999973099e-01 -7.633140312892991997e-01 8.114248076302876811e-02 -1.665132375542886511e-01
1.999999999999971245e-01 -8.294214160761655963e-01 -1.112955294874021228e-01 -1.525836631292977752e-01
2.099999999999969669e-01 -8.504470116721456474e-01 -2.992819197095469841e-01 -1.272312068166170929e-01
2.199999999999968092e-01 -8.193575101729299037e-01 -4.481968402643277671e-01 -8.910421161759905784e-02
2.299999999999966516e-01 -7.556013093884668130e-01 -5.162134925219246107e-01 -4.489018718907658578e-02
2.399999999999964939e-01 -6.962074040784664852e-01 -4.981125085078144110e-01 -5.340722633591387693e-03
2.499999999999962808e-01 -6.579598547784059059e-01 -4.187100393943710697e-01 2.553680846994671461e-02
2.599999999999961786e-01 -6.410248824144344493e-01 -3.075868569528079632e-01 4.767421487475283909e-02
2.699999999999959654e-01 -6.407590622751890841e-01 -1.937476207725959410e-01 6.117359028041392116e-02
2.799999999999957523e-01 -6.541622639163995334e-01 -1.015042159143693945e-01 6.778285448025715698e-02
2.899999999999956501e-01 -6.841045556927977112e-01 -3.845496733625463487e-02 7.122054892773541090e-02
2.999999999999954370e-01 -7.425707258053084736e-01 2.673774498582282087e-03 7.418792839622644075e-02
3.099999999999953348e-01 -8.279767753843885192e-01 4.251989192221174857e-02 7.741687517794550166e-02
3.199999999999951217e-01 -9.069741545037550701e-01 1.125179812578163824e-01 7.953602383506763740e-02
3.299999999999949640e-01 -9.223980403899502134e-01 2.125241707995416951e-01 7.464428272674170084e-02
3.399999999999948064e-01 -8.553128262270003335e-01 2.871717352488760699e-01 6.167039137982139457e-02
3.499999999999946487e-01 -7.643650302844733346e-01 3.110432818803360311e-01 4.671372692421380673e-02
3.599999999999944356e-01 -6.999777350175576673e-01 3.140946795807729175e-01 3.301025210225243256e-02
3.699999999999976086e-01 -6.745408697302789358e-01 3.225287439194732264e-01 1.981621500695742583e-02
3.800000000000014477e-01 -6.816008846338560412e-01 3.454460431017683519e-01 5.125900302223231758e-03
3.900000000000052869e-01 -7.121601434145491405e-01 3.780298314371333124e-01 -1.185481836034602866e-02
4.000000000000091260e-01 -7.617599496640367063e-01 3.999493251572063257e-01 -3.082926590958903409e-02
4.100000000000129652e-01 -8.218418582983051390e-01 3.845084612613898778e-01 -5.068679524523683755e-02
4.200000000000168043e-01 -8.782708060435538977e-01 3.210107325117960153e-01 -6.895366481092275734e-02
4.300000000000206990e-01 -9.147331854588590661e-01 2.176349440363401222e-01 -8.215229056084502601e-02
4.400000000000245381e-01 -9.237730303951606770e-01 9.186960387877610157e-02 -8.740311424983149280e-02
4.500000000000283773e-01 -9.080596077788979370e-01 -3.242828562923645574e-02 -8.195376141380195101e-02
4.600000000000322165e-01 -8.800509519153654203e-01 -1.354608972839322634e-01 -6.698325638272754901e-02
4.700000000000361111e-01 -8.544025599208581179e-01 -2.149911761640926344e-01 -4.513589659803984855e-02
4.800000000000398948e-01 -8.452679234394188112e-01 -2.706305004883937659e-01 -1.869955592974343814e-02
4.900000000000437894e-01 -8.623205199872657767e-01 -2.954943253682257298e-01 1.087931006867841333e-02
5.000000000000476286e-01 -9.010777337378447216e-01 -2.730544056039819201e-01 4.153209942516482289e-02
5.100000000000515232e-01 -9.386098033226860649e-01 -1.930856015770929524e-01 6.755814611038020445e-02
5.200000000000554179e-01 -9.498903734882627736e-01 -7.177619489357064952e-02 8.389540231223914513e-02
5.300000000000592015e-01 -9.346683559897022153e-01 6.387229940740841994e-02 8.932019956484917034e-02
5.400000000000630962e-01 -9.004222646591264478e-01 1.956248234772537675e-01 8.473333139367188183e-02
5.500000000000668798e-01 -8.585636340324366289e-01 3.124724820559540706e-01 7.125254211133481841e-02
5.600000000000707745e-01 -8.251943201525711036e-01 4.052936394189814995e-01 4.941759069610276306e-02
5.700000000000746692e-01 -8.127994672830715084e-01 4.656529453168731791e-01 2.107348275477319982e-02
5.800000000000784528e-01 -8.261436804912969389e-01 4.846615304411965863e-01 -1.049019446963710134e-02
5.900000000000823475e-01 -8.596092831439727799e-01 4.543477544543716995e-01 -4.050549015737835851e-02
6.000000000000861311e-01 -8.973303677178734450e-01 3.734071883504527234e-01 -6.462538593679839627e-02
6.100000000000900258e-01 -9.204774985313366464e-01 2.538172922729012293e-01 -7.875568710485279789e-02
6.200000000000938094e-01 -9.220103512667607859e-01 1.197760005970038705e-01 -8.017833774736633778e-02
6.300000000000977041e-01 -9.091745302484096625e-01 -3.073464515486856036e-03 -6.922342120783246677e-02
6.400000000001014877e-01 -8.960349319042787419e-01 -9.606670275927067792e-02 -4.866445825540360870e-02
6.500000000001053824e-01 -8.947261761678816372e-01 -1.514849792300398956e-01 -2.231839109017987391e-02
6.600000000001091660e-01 -9.107351217477571703e-01 -1.665458588620113145e-01 5.632075391154399077e-03
6.700000000001130607e-01 -9.403075594436077767e-01 -1.388360766681493996e-01 3.164043153526878427e-02
6.800000000001168443e-01 -9.675365014299215360e-01 -6.880324281814730047e-02 5.204016731640200011e-02
6.900000000001207390e-01 -9.755764985559582936e-01 3.111691338839274110e-02 6.292866160853814728e-02
7.000000000001245226e-01 -9.608434851845740754e-01 1.381335858641803138e-01 6.255408628165896878e-02
7.100000000001284173e-01 -9.337424914461551761e-01 2.328839178483791683e-01 5.238269668634835258e-02
7.200000000001322009e-01 -9.092853879545920170e-01 3.047595206328047035e-01 3.509997105370865622e-02
7.300000000001310996e-01 -8.988680816489658110e-01 3.466452160579664432e-01 1.315495170279119483e-02
7.400000000001270006e-01 -9.061459837140338758e-01 3.523360229360912865e-01 -1.096124188630453154e-02
7.500000000001226796e-01 -9.269833297739491496e-01 3.184512553067939677e-01 -3.417063366604525254e-02
7.600000000001186917e-01 -9.497992596235044216e-01 2.459102913261126955e-01 -5.293174115644039279e-02
7.700000000001143707e-01 -9.667369272019380455e-01 1.451450587369965128e-01 -6.368367873014520175e-02
7.800000000001102718e-01 -9.747727424292926823e-01 3.429687813765540383e-02 -6.377161759403265906e-02
7.900000000001060618e-01 -9.722426290436015917e-01 -6.656579567640126538e-02 -5.232225561072184616e-02
8.000000000001018519e-01 -9.626488426868264892e-01 -1.389766566983499929e-01 -3.095809956925512155e-02
8.100000000000976419e-01 -9.546237372681583011e-01 -1.701640348558105531e-01 -3.840766210876867415e-03
8.200000000000935430e-01 -9.558492681879756647e-01 -1.552721330622502949e-01 2.375514317400152092e-02
8.300000000000892220e-01 -9.655287496195215091e-01 -9.591520839450204394e-02 4.717436778636942274e-02
8.400000000000851230e-01 -9.749006564028637190e-01 -1.179846877877574257e-03 6.263883912686969702e-02
8.500000000000809131e-01 -9.738696726263065262e-01 1.120653802558960327e-01 6.743357795916760100e-02
8.600000000000767031e-01 -9.593926785578704708e-01 2.230812156214699304e-01 6.106469606538585115e-02
8.700000000000724931e-01 -9.376596813344564296e-01 3.134097814707180185e-01 4.531565567828228086e-02
8.800000000000683942e-01 -9.191713091253441714e-01 3.710851460323366657e-01 2.348140043207313718e-02
8.900000000000641842e-01 -9.121825309356663691e-01 3.903069901354222493e-01 -7.612348900482878485e-04
9.000000000000600853e-01 -9.195732141916201918e-01 3.700165871285241437e-01 -2.401726138566557048e-02
9.100000000000557643e-01 -9.381389774683975835e-01 3.138543610293721420e-01 -4.288326694102283232e-02
9.200000000000516653e-01 -9.588414905121961374e-01 2.302614399099042197e-01 -5.432537233025162837e-02
9.300000000000474554e-01 -9.724352577045155543e-01 1.331990469293176105e-01 -5.662248510672415053e-02
9.400000000000432454e-01 -9.758173283281200705e-01 3.966522077510245547e-02 -4.993845237218941940e-02
9.500000000000391465e-01 -9.726023565331666232e-01 -3.510231292565434841e-02 -3.593421231159059370e-02
9.600000000000349365e-01 -9.688690999986192542e-01 -8.022425609370999189e-02 -1.702898767474733677e-02
9.700000000000307265e-01 -9.694829502724859882e-01 -9.011535152784494462e-02 3.828652377602249045e-03
9.800000000000266276e-01 -9.756530221183612461e-01 -6.482118093737435083e-02 2.348511066603553576e-02
9.900000000000221956e-01 -9.834632218811540927e-01 -9.147649516271205358e-03 3.877604983334029948e-02
1.000000000000018208e+00 -9.865235036387629552e-01 6.703361042574051964e-02 4.683809128371262120e-02
1.010000000000013776e+00 -9.807565891428224880e-01 1.491791950894088004e-01 4.618841969765650340e-02
1.020000000000009788e+00 -9.683299568491625653e-01 2.217037910805300105e-01 3.732865625219586314e-02
1.030000000000005578e+00 -9.556919770072440645e-01 2.722954035024697794e-01 2.231639363634849507e-02
1.040000000000001368e+00 -9.490430494514842108e-01 2.939524966979773501e-01 4.137014881267841310e-03
1.049999999999997158e+00 -9.515800460702410479e-01 2.850771216046925627e-01 -1.389213261492638039e-02
1.059999999999992948e+00 -9.617494127560090034e-01 2.486045282098517939e-01 -2.858293636339551830e-02
1.069999999999988960e+00 -9.742759448176632198e-01 1.914274772851122797e-01 -3.748269018032696770e-02
1.079999999999984750e+00 -9.831785739828949877e-01 1.238212588941159792e-01 -3.942820635361515835e-02
1.089999999999980540e+00 -9.854651797619825571e-01 5.797996961192287968e-02 -3.467072621678979338e-02
1.099999999999976330e+00 -9.825281847347713260e-01 5.211288374828906313e-03 -2.445116153530724895e-02
1.109999999999972120e+00 -9.783102246777543032e-01 -2.610420939701758522e-02 -1.049046818269512397e-02
1.119999999999967910e+00 -9.760854282537277937e-01 -3.137689921901590934e-02 4.999879830711090670e-03
1.129999999999963922e+00 -9.766995534217324249e-01 -1.025129053505536084e-02 1.948443060761653745e-02
1.139999999999959490e+00 -9.789416832639802335e-01 3.353767352713524913e-02 3.057129050719795474e-02
1.149999999999955280e+00 -9.800726265230792489e-01 9.269461658428830575e-02 3.644184541878639494e-02
1.159999999999951070e+00 -9.773188637690681801e-01 1.570899568773060084e-01 3.613705583270755001e-02
1.169999999999947082e+00 -9.699507520618282364e-01 2.152585952168014349e-01 2.975071441705795863e-02
1.179999999999942872e+00 -9.609704365928044556e-01 2.571520195034989742e-01 1.845937144189519624e-02
1.189999999999938662e+00 -9.554019046991011344e-01 2.765743042951371300e-01 4.350890861362392489e-03
1.199999999999934452e+00 -9.565216165958417838e-01 2.716358375867823916e-01 -1.003073441086121606e-02
1.209999999999930242e+00 -9.640462576972952391e-01 2.440462597590819516e-01 -2.225986653834216913e-02
1.219999999999925810e+00 -9.745686722542951097e-01 1.985670717969975629e-01 -3.049660593238827030e-02
1.229999999999921823e+00 -9.836395224431753181e-01 1.425436276956422166e-01 -3.367694404330591473e-02
1.239999999999917835e+00 -9.882256947927522406e-01 8.517127222689795107e-02 -3.148889080394719209e-02
1.249999999999913625e+00 -9.883844633597184126e-01 3.607210437372339318e-02 -2.431804700820963672e-02
1.259999999999909193e+00 -9.866439353375759946e-01 3.271442026850893744e-03 -1.334887734056054362e-02
1.269999999999904983e+00 -9.857164656095225297e-01 -8.413376708462889236e-03 -5.470058141452368346e-04
1.279999999999900995e+00 -9.865131644856693915e-01 2.000979858351758546e-03 1.183980941847978009e-02
1.289999999999897007e+00 -9.878326121199564325e-01 3.191692050951400184e-02 2.186301302820072359e-02
1.299999999999892575e+00 -9.876704938113968213e-01 7.579165711417330809e-02 2.804514906824071008e-02
1.309999999999888365e+00 -9.846401693586703807e-01 1.259936564133076475e-01 2.945879499669243687e-02
1.319999999999884155e+00 -9.789717769797482427e-01 1.739940241050528247e-01 2.593777839478925498e-02
1.329999999999880167e+00 -9.725254300011805242e-01 2.119242091950885309e-01 1.818692578077005934e-02
1.339999999999875735e+00 -9.678871895452937357e-01 2.340624827042648015e-01 7.735299431917077792e-03
1.349999999999871747e+00 -9.671101021754261451e-01 2.377195598579924241e-01 -3.384912652345934119e-03
1.359999999999867537e+00 -9.703425052145892016e-01 2.233596789625426904e-01 -1.320490358462225733e-02
1.369999999999863327e+00 -9.756550620118997763e-01 1.941978651499884356e-01 -2.022718250516220354e-02
1.379999999999858895e+00 -9.805415688674774533e-01 1.556764387490523205e-01 -2.351545724409208338e-02
1.389999999999854907e+00 -9.833833387590128483e-01 1.146256427057356087e-01 -2.277240017772472550e-02
1.399999999999850919e+00 -9.840026997909786521e-01 7.792018490333722791e-02 -1.840320155087335832e-02
1.409999999999846709e+00 -9.835640821904416686e-01 5.123305813896076449e-02 -1.134363391318550865e-02
1.419999999999842277e+00 -9.835535757344181507e-01 3.836956876391518084e-02 -2.842302163845967719e-03
1.429999999999838067e+00 -9.845234255525611156e-01 4.098029012980185931e-02 5.751644595655937102e-03
1.439999999999834079e+00 -9.857365747542747858e-01 5.827072114886144155e-02 1.316189340447356318e-02
1.449999999999834088e+00 -9.859462104069868227e-01 8.694774532497530350e-02 1.823978748258568011e-02
1.459999999999846088e+00 -9.845766974296060736e-01 1.217515804641591814e-01 2.009150605464501624e-02
1.469999999999858087e+00 -9.819541919491289184e-01 1.563974791043934998e-01 1.835081498747006060e-02
1.479999999999869864e+00 -9.789861084005143654e-01 1.846866438659618137e-01 1.332675324864607443e-02
1.489999999999881641e+00 -9.768829782505974446e-01 2.016928361223895017e-01 5.954855597496335612e-03
1.499999999999893641e+00 -9.766681378793514723e-01 2.046596224443039402e-01 -2.395738667114471424e-03
1.509999999999905418e+00 -9.786842540026178261e-01 1.933628613951751396e-01 -1.021627897907267414e-02
1.519999999999917195e+00 -9.822776644636395105e-01 1.700344088056000014e-01 -1.608975027706494379e-02
1.529999999999929416e+00 -9.859469702692413851e-01 1.390076645995255433e-01 -1.889780385070896282e-02
1.539999999999941194e+00 -9.882207734689135714e-01 1.060364800402648910e-01 -1.811897288037885370e-02
1.549999999999952971e+00 -9.886708903871049836e-01 7.719845755709529855e-02 -1.403127848574844266e-02
1.559999999999964970e+00 -9.879936972616198965e-01 5.761788586727984579e-02 -7.575938556858293794e-03
1.569999999999976747e+00 -9.872043204816517425e-01 5.049278294538726147e-02 -3.588406410944196842e-05
1.579999999999988525e+00 -9.867386256128699573e-01 5.666723873968026320e-02 7.259104833839714020e-03
1.590000000000000524e+00 -9.862693314833935743e-01 7.466686626096140367e-02 1.311907755408888397e-02
1.600000000000012523e+00 -9.852026956346766617e-01 1.010478011867321363e-01 1.661924490394749501e-02
1.610000000000024523e+00 -9.832273840364547102e-01 1.310802967477057990e-01 1.725659411211799901e-02
1.620000000000036078e+00 -9.805864040080114474e-01 1.596497967658866979e-01 1.505913116788954939e-02
1.630000000000048077e+00 -9.780009367949317189e-01 1.821399472363330052e-01 1.052101888274988538e-02
1.640000000000060076e+00 -9.762930434452389283e-01 1.951569097573941369e-01 4.451284488918978884e-03
1.650000000000071854e+00 -9.760432990860555824e-01 1.969942169658175368e-01 -2.143605294777911965e-03
1.660000000000083631e+00 -9.774035419483384501e-01 1.877985768382899878e-01 -8.166517383771136271e-03
1.670000000000095852e+00 -9.799660406385658495e-01 1.694713475835792071e-01 -1.261251295350719788e-02
1.680000000000107629e+00 -9.828853011741682799e-01 1.453311494855954733e-01 -1.478814110966263778e-02
1.690000000000119185e+00 -9.853090360652410062e-01 1.195364246469085151e-01 -1.447341467189124271e-02
1.700000000000131406e+00 -9.868477869619644016e-01 9.632527759617547092e-02 -1.191896846721237843e-02
1.710000000000143183e+00 -9.876717076521722705e-01 7.923667217339708246e-02 -7.697138977014002757e-03
1.720000000000154960e+00 -9.881717365466404779e-01 7.055962152753289529e-02 -2.556068626446711227e-03
1.730000000000166960e+00 -9.885355769075234722e-01 7.112093943728436951e-02 2.687918154084349524e-03
1.740000000000178959e+00 -9.886400912621113868e-01 8.032143950403068666e-02 7.261891399909977014e-03
1.750000000000190514e+00 -9.882351284095932664e-01 9.633888473719336154e-02 1.052647522075394505e-02
1.760000000000202514e+00 -9.871741689439695877e-01 1.164281949365322394e-01 1.203085480185383041e-02
1.770000000000214513e+00 -9.855540102531435975e-01 1.372518645154135186e-01 1.155668348901776367e-02
1.780000000000226290e+00 -9.837162808248333112e-01 1.553292254614066226e-01 9.166871477158854142e-03
1.790000000000238289e+00 -9.821357753987955963e-01 1.676633452963281479e-01 5.269016658132631356e-03
1.800000000000250067e+00 -9.812430217210228456e-01 1.723586307076392932e-01 6.009632786187486635e-04
1.810000000000262066e+00 -9.812309071039890807e-01 1.689684592414065212e-01 -3.934810485812313512e-03
1.820000000000273843e+00 -9.819885274054708235e-01 1.585195025252270351e-01 -7.496018431907153397e-03
1.830000000000285620e+00 -9.831839545727967256e-01 1.432621195388209256e-01 -9.478734227274326907e-03
1.840000000000297842e+00 -9.843773750841824377e-01 1.261969007440830737e-01 -9.626000013299728514e-03
1.850000000000309619e+00 -9.852218349961555655e-01 1.104819225898530932e-01 -8.037797386672505817e-03
1.860000000000321396e+00 -9.856446397806442050e-01 9.883647740342409171e-02 -5.113372745771351500e-03
1.870000000000333396e+00 -9.858033143481901295e-01 9.305916694916602228e-02 -1.480096923103177853e-03
1.880000000000344951e+00 -9.858696344547960289e-01 9.376927831252711287e-02 2.139175439418370718e-03
1.890000000000357172e+00 -9.858674765732975409e-01 1.004008490554871430e-01 5.113126838994021782e-03
1.900000000000368949e+00 -9.856851866985489874e-01 1.114192946511994714e-01 7.019251709606321409e-03
1.910000000000380727e+00 -9.852043864714878918e-01 1.246872346393253228e-01 7.663239861778782525e-03
1.920000000000392948e+00 -9.844362771147515678e-01 1.378795798179628385e-01 7.047199085113934648e-03
1.930000000000404725e+00 -9.835755154613112783e-01 1.488553629952830415e-01 5.320798717900874879e-03
1.940000000000416502e+00 -9.829274439842801137e-01 1.559400220161073491e-01 2.766788448028831109e-03
1.950000000000428502e+00 -9.827644866764621012e-01 1.581130700697088720e-01 -2.017165109536467207e-04
1.960000000000440279e+00 -9.832010097835476303e-01 1.551153885327673787e-01 -3.106662780399281273e-03
1.970000000000452056e+00 -9.841410534034373825e-01 1.474846066663763611e-01 -5.493175801217162375e-03
1.980000000000464278e+00 -9.853174665087183204e-01 1.364907017108275000e-01 -6.976801293161929984e-03
1.990000000000476055e+00 -9.864137629335658630e-01 1.239590402305873751e-01 -7.286953101311788479e-03
2.000000000000487610e+00 -9.871931580365961301e-01 1.119955999022615445e-01 -6.336035385851916668e-03
2.010000000000499387e+00 -9.875624724515613684e-01 1.026361275332297734e-01 -4.274732613687141740e-03
2.020000000000511609e+00 -9.875664905735797028e-01 9.747519126490354624e-02 -1.489188445380027360e-03
2.030000000000523386e+00 -9.873162284864872573e-01 9.735393576782222502e-02 1.493098402009659931e-03
2.040000000000535163e+00 -9.868931899861675960e-01 1.021974844016277639e-01 4.147605435794386210e-03
2.050000000000547384e+00 -9.862993342179546818e-01 1.110639336234021252e-01 6.050698065652144499e-03
2.060000000000559162e+00 -9.855022521641797484e-01 1.223744251316142839e-01 6.922853587400327677e-03
2.070000000000570939e+00 -9.845298686950210154e-01 1.342273134435283954e-01 6.661355990016866978e-03
2.080000000000582716e+00 -9.835145387162711472e-01 1.447197025269549298e-01 5.352621739707347573e-03
2.090000000000594937e+00 -9.826662923612448086e-01 1.522440097806057879e-01 3.250569255499710392e-03
2.100000000000606715e+00 -9.821992739913970594e-01 1.557217485788431055e-01 7.204001834101120228e-04
2.110000000000618048e+00 -9.822519994267931986e-01 1.547333932511644472e-01 -1.837003868616812188e-03
2.120000000000630269e+00 -9.828270730196395633e-01 1.495544943776041524e-01 -4.036128906397126563e-03
2.130000000000642046e+00 -9.837766250594298656e-01 1.411167276592351638e-01 -5.538266020572711092e-03
2.140000000000653824e+00 -9.848589628801160956e-01 1.308675608256299749e-01 -6.105911921940366388e-03
2.150000000000666045e+00 -9.858388174267030957e-01 1.205237089301002956e-01 -5.663349783845893388e-03
2.160000000000677822e+00 -9.865715030015571596e-01 1.117718828922078106e-01 -4.317324247621644531e-03
2.170000000000689599e+00 -9.870203051407937522e-01 1.059792592013471535e-01 -2.332161887797844484e-03
2.180000000000701821e+00 -9.872203457090773515e-01 1.039643651566467125e-01 -7.152745558711887423e-05
2.190000000000713598e+00 -9.872219569406835982e-01 1.058712873458089732e-01 2.074678062185957277e-03
2.200000000000725375e+00 -9.870488484694092124e-01 1.111719303613083881e-01 3.755892678189659637e-03
2.210000000000737597e+00 -9.866926806116194104e-01 1.187900144160700111e-01 4.718422230869288858e-03
2.220000000000749374e+00 -9.861496925679666958e-01 1.273198189459981144e-01 4.851707728672045687e-03
2.230000000000761151e+00 -9.854773350027949963e-01 1.352949361961847952e-01 4.194872256595310635e-03
2.240000000000772928e+00 -9.848142740961118857e-01 1.414419834987551972e-01 2.903178615937854722e-03
2.250000000000784706e+00 -9.843287783620312537e-01 1.448647054357655173e-01 1.208136446722042666e-03
2.260000000000796483e+00 -9.841379227563266108e-01 1.451498534842733390e-01 -6.102154115271499202e-04
2.270000000000808260e+00 -9.842602559323129219e-01 1.424069487076347618e-01 -2.249407121096588628e-03
2.280000000000820481e+00 -9.846143961765521091e-01 1.372400867233432298e-01 -3.427687314616687311e-03
2.290000000000832703e+00 -9.850592093073387012e-01 1.306457273189406965e-01 -3.943121275271743720e-03
2.300000000000844480e+00 -9.854635162200016119e-01 1.238447923932470135e-01 -3.719527299538036985e-03
2.310000000000856257e+00 -9.857556183961048157e-01 1.180665486333453834e-01 -2.821109436308916977e-03
2.320000000000868035e+00 -9.859208836664996589e-01 1.143160682344189355e-01 -1.441164752531099054e-03
2.330000000000879812e+00 -9.859717433025425581e-01 1.131775920183925033e-01 1.349347738939573466e-04
2.340000000000891589e+00 -9.859229263656738018e-01 1.147130811601754924e-01 1.594718632383372624e-03
2.350000000000904254e+00 -9.857805823679912649e-01 1.184895018090978552e-01 2.674241865045645736e-03
2.360000000000916032e+00 -9.855451708862429383e-01 1.237126825018389914e-01 3.215631268883229962e-03
2.370000000000927365e+00 -9.852295574845177928e-01 1.294096552209626216e-01 3.183172993324343957e-03
2.380000000000939142e+00 -9.848802590426452008e-01 1.346085403877893827e-01 2.637464711488191234e-03
2.390000000000950919e+00 -9.845829098768352772e-01 1.384879018564188213e-01 1.697788120750555810e-03
2.400000000000962697e+00 -9.844400290305460599e-01 1.404795746896190245e-01 5.196025920599022744e-04
2.410000000000974474e+00 -9.845254386920084810e-01 1.403211222872405295e-01 -7.186853542327913688e-04
2.420000000000987139e+00 -9.848396636588923059e-01 1.380690886618108626e-01 -1.833841621985229930e-03
2.430000000000998917e+00 -9.853068204597267288e-01 1.340867586018797963e-01 -2.660112384629420394e-03
2.440000000001010694e+00 -9.858150841683085419e-01 1.290042721316031760e-01 -3.069180855737181548e-03
2.450000000001022471e+00 -9.862617788774017402e-01 1.236413063241217636e-01 -2.984352603671342960e-03
2.460000000001034248e+00 -9.865781338820326374e-01 1.188912682355777739e-01 -2.395934301805118394e-03
2.470000000001046470e+00 -9.867338225406019347e-01 1.155707960336215950e-01 -1.383412872434602956e-03
2.480000000001058691e+00 -9.867290431321313893e-01 1.142550262910277115e-01 -1.224900813559494036e-04
2.490000000001070468e+00 -9.865799236396196603e-01 1.151495674488947629e-01 1.149339126462459951e-03
2.500000000001081801e+00 -9.863063167285600619e-01 1.180511944562292054e-01 2.195997584399352141e-03
2.510000000001093579e+00 -9.859293929737106277e-01 1.224069356896611144e-01 2.839825301834580148e-03
2.520000000001105356e+00 -9.854792947784942747e-01 1.274406797187438711e-01 2.992657401316704390e-03
2.530000000001117577e+00 -9.850062917202202506e-01 1.323079049339897229e-01 2.659840382396288800e-03
2.540000000001129354e+00 -9.845843660099146133e-01 1.362460311094033649e-01 1.927118261374833252e-03
2.550000000001141576e+00 -9.842983474329347615e-01 1.386939291247698547e-01 9.391571157868959475e-04
2.560000000001153353e+00 -9.842125626644496750e-01 1.393618505377593186e-01 -1.319337436823609039e-04
2.570000000001165130e+00 -9.843396701521031078e-01 1.382465855628781104e-01 -1.122163548035500467e-03
2.580000000001177352e+00 -9.846364181220156331e-01 1.356022779134300749e-01 -1.898099974418550285e-03
2.590000000001189129e+00 -9.850281396674861467e-01 1.318853348107517642e-01 -2.362877008437242431e-03
2.600000000001200906e+00 -9.854394014307142902e-01 1.276876336142713786e-01 -2.458310099396716995e-03
2.610000000001212683e+00 -9.858113824500485123e-01 1.236599391094497374e-01 -2.172793004848909155e-03
2.620000000001224905e+00 -9.861053955008622918e-01 1.204208182355338969e-01 -1.553497573766458861e-03
2.630000000001236238e+00 -9.862995090578154933e-01 1.184562977974828596e-01 -7.087402191789891068e-04
2.640000000001248459e+00 -9.863831509502388739e-01 1.180323429432223875e-01 2.116272967679267867e-04
2.650000000001260236e+00 -9.863529615142850870e-01 1.191475427226458134e-01 1.049549690037424000e-03
2.660000000001272014e+00 -9.862142697836854266e-01 1.215410701360070678e-01 1.669577037673185965e-03
2.670000000001283791e+00 -9.859881596004633764e-01 1.247513638140616277e-01 1.982044534811260462e-03
2.680000000001295568e+00 -9.857157545649274377e-01 1.282097861072247491e-01 1.956851060741206672e-03
2.690000000001308234e+00 -9.854516722065894685e-01 1.313469851916185260e-01 1.622845931948835741e-03
2.700000000001320011e+00 -9.852487885638019360e-01 1.336841024824437230e-01 1.053355628073555147e-03
2.710000000001331788e+00 -9.851436339433354838e-01 1.348914673011490095e-01 3.463231630278534759e-04
2.720000000001343565e+00 -9.851467566013863975e-01 1.348193277477184038e-01 -3.900238569780633039e-04
2.730000000001355343e+00 -9.852397978451390426e-01 1.335131537365773502e-01 -1.043435171371745029e-03
2.740000000001367120e+00 -9.853839045527056362e-01 1.312135535711052015e-01 -1.506655542457741460e-03
2.750000000001378897e+00 -9.855365498246380085e-01 1.283297232885642902e-01 -1.696345314153357335e-03
2.760000000001391118e+00 -9.856651507201522611e-01 1.253796073252968768e-01 -1.574032189199079312e-03
2.770000000001402896e+00 -9.857512713524058112e-01 1.229014662499841315e-01 -1.158625476140766504e-03
2.780000000001414673e+00 -9.857877550473372885e-01 1.213518250129139858e-01 -5.267088181103675090e-04
2.790000000001426450e+00 -9.857732804237024915e-01 1.210117501174105131e-01 1.993581367725294300e-04
2.800000000001438227e+00 -9.857094077550068167e-01 1.219253871762641800e-01 8.746954693410245816e-04
2.810000000001450005e+00 -9.856021209068765998e-01 1.238897534452279570e-01 1.364894408501151051e-03
2.820000000001462226e+00 -9.854652379905781689e-01 1.265029722929336409e-01 1.581053670504597823e-03
2.830000000001474447e+00 -9.853218605272664465e-01 1.292595175273275332e-01 1.500464796642491955e-03
2.840000000001486224e+00 -9.852018235879186348e-01 1.316613694359449194e-01 1.162036474448401328e-03
2.850000000001498002e+00 -9.851354205181451773e-01 1.333093587390526691e-01 6.440477868400910433e-04
2.860000000001509779e+00 -9.851445333790377346e-01 1.339562670832442626e-01 4.100463340164324435e-05
2.870000000001522000e+00 -9.852348906768858550e-01 1.335261634886487636e-01 -5.511760497071162539e-04
2.880000000001533778e+00 -9.853933901119308336e-01 1.321118541863646745e-01 -1.044072964249294182e-03
2.890000000001545111e+00 -9.855916645254291231e-01 1.299553382902094434e-01 -1.365757583317501068e-03
2.900000000001557332e+00 -9.857946004927474748e-01 1.274105941411999843e-01 -1.469928089059090084e-03
2.910000000001569109e+00 -9.859701608015242202e-01 1.248901800240361099e-01 -1.340898097221081319e-03
2.920000000001580887e+00 -9.860953393242650744e-01 1.228020526077688301e-01 -9.949058441750130172e-04
2.930000000001593108e+00 -9.861562342080120169e-01 1.214855897188168721e-01 -4.811556604426408808e-04
2.940000000001604885e+00 -9.861458284343297409e-01 1.211557738419535846e-01 1.196064357689679680e-04
2.950000000001616662e+00 -9.860634588238781362e-01 1.218643748170831070e-01 7.049367027511166048e-04
2.960000000001628440e+00 -9.859164227195656993e-01 1.234871105967527000e-01 1.170676234065138200e-03
2.970000000001640661e+00 -9.857215178612525053e-01 1.257430042365584588e-01 1.434922560263342164e-03
2.980000000001652882e+00 -9.855046782192457000e-01 1.282451591064257823e-01 1.455623136683396879e-03
2.990000000001664660e+00 -9.852981923219550353e-01 1.305730232708682548e-01 1.236453534531769529e-03
3.000000000001676437e+00 -9.851349103238633553e-01 1.323493421388480529e-01 8.234078499307670006e-04


==> plots/sp4-avg-kw2ab.dat <==
t                             mx                                my                                mz
0.000000000000000000e+00 9.679037597867350406e-01 1.244320432272579824e-01 1.693230093172733847e-05
9.999999999999986330e-03 9.651855413733896327e-01 1.338302810772613316e-01 -1.241601299829331664e-02
2.000000000000005246e-02 9.566336321282867816e-01 1.608190287176068378e-01 -2.427541803230274728e-02
2.999999999999995379e-02 9.407997013509263873e-01 2.035398252806060460e-01 -3.533452024606798664e-02
3.999999999999978573e-02 9.158113240254897036e-01 2.592585702716646012e-01 -4.532227946102796584e-02
4.999999999999962808e-02 8.800115374471488838e-01 3.245094493406805447e-01 -5.402423905082863465e-02
5.999999999999945655e-02 8.323513989220880926e-01 3.955030783521816251e-01 -6.143015607626832464e-02
6.999999999999928502e-02 7.723408193130222310e-01 4.685966813947977094e-01 -6.782641889932135293e-02
7.999999999999912736e-02 6.996671116314149286e-01 5.405243678588289580e-01 -7.378453254714360809e-02
8.999999999999896971e-02 6.137257060627286931e-01 6.082422810504130029e-01 -8.008725010556648483e-02
9.999999999999878431e-02 5.132847944469145496e-01 6.683841800187708682e-01 -8.764737626922475267e-02
1.099999999999986267e-01 3.966061250435345964e-01 7.164109603440310670e-01 -9.735334854845320574e-02
1.199999999999984551e-01 2.624024313793325014e-01 7.458488188774060612e-01 -1.096860379906745148e-01
1.299999999999982836e-01 1.117278018920604132e-01 7.487884968956496357e-01 -1.241151232201590238e-01
1.399999999999981259e-01 -5.073782470630755492e-02 7.186196548097421033e-01 -1.389838414306608927e-01
1.499999999999979405e-01 -2.179191415451016967e-01 6.527068197580662146e-01 -1.524162016416439891e-01
1.599999999999977551e-01 -3.820599137507657561e-01 5.518154870953317914e-01 -1.631294938353325674e-01
1.699999999999976252e-01 -5.340327346016657817e-01 4.184555713884700046e-01 -1.701256681262451886e-01
1.799999999999974676e-01 -6.638674052843340778e-01 2.576737613056434006e-01 -1.719461166463220614e-01
1.899999999999973099e-01 -7.645703113030282161e-01 7.657477131213215327e-02 -1.668346930337270828e-01
1.999999999999971245e-01 -8.297593795232075520e-01 -1.164897070236933369e-01 -1.527736594246582313e-01
2.099999999999969669e-01 -8.493460342156469167e-01 -3.046510437698643492e-01 -1.272081823235195475e-01
2.199999999999968092e-01 -8.165483281206957766e-01 -4.526590302111079822e-01 -8.888450638749334498e-02
2.299999999999966516e-01 -7.517497168477806913e-01 -5.188713482288052070e-01 -4.476022104444726118e-02
2.399999999999964939e-01 -6.919572327089125174e-01 -4.990366430593330405e-01 -5.492052212027788427e-03
2.499999999999962808e-01 -6.535647511539214305e-01 -4.182391822287594429e-01 2.513991593637259284e-02
2.599999999999961786e-01 -6.366574539361528062e-01 -3.062717414562362017e-01 4.714963300413963637e-02
2.699999999999959654e-01 -6.364736647308139039e-01 -1.924318228228507899e-01 6.062361437284203430e-02
2.799999999999957523e-01 -6.498260590640808632e-01 -1.009146344094504211e-01 6.732718540895743509e-02
2.899999999999956501e-01 -6.797117386202805589e-01 -3.912961808460872770e-02 7.093719823893103460e-02
2.999999999999954370e-01 -7.384145213445894029e-01 1.143673158925895093e-04 7.416221649236420799e-02
3.099999999999953348e-01 -8.245586956417649827e-01 3.791218439440689064e-02 7.780785769052442347e-02
3.199999999999951217e-01 -9.052124981145429627e-01 1.067135381454099585e-01 8.053068369414063954e-02
3.299999999999949640e-01 -9.225148282807676958e-01 2.078654494728283120e-01 7.631754516943592415e-02
3.399999999999948064e-01 -8.556183430555106550e-01 2.854119638306225615e-01 6.375510611191187449e-02
3.499999999999946487e-01 -7.632749429150971210e-01 3.112573287006375478e-01 4.894195964688882045e-02
3.599999999999944356e-01 -6.970273262885969823e-01 3.149904400733118393e-01 3.534961046035787341e-02
3.699999999999976086e-01 -6.693173716700725473e-01 3.237391940335014318e-01 2.230311270086513670e-02
3.800000000000014477e-01 -6.732521105224372748e-01 3.471827465158306425e-01 7.723834968069718740e-03
3.900000000000052869e-01 -6.997079379541977229e-01 3.813080365237506153e-01 -9.284303301762289462e-03
4.000000000000091260e-01 -7.453897974197183363e-01 4.070092694680130241e-01 -2.847209139295188776e-02
4.100000000000129652e-01 -8.042847162468466093e-01 3.976788394071634203e-01 -4.880142658153047153e-02
4.200000000000168043e-01 -8.637630486046480316e-01 3.404831919413960906e-01 -6.801163080522659721e-02
4.300000000000206990e-01 -9.069559356893279745e-01 2.407048833436367663e-01 -8.275495562005652506e-02
4.400000000000245381e-01 -9.242090587661336842e-01 1.140607509295833016e-01 -8.997734707100789320e-02
4.500000000000283773e-01 -9.143369400303930083e-01 -1.641222484895643596e-02 -8.641142199651191680e-02
4.600000000000322165e-01 -8.861521422227380818e-01 -1.274062579172867415e-01 -7.250592741052028223e-02
4.700000000000361111e-01 -8.556315552955676695e-01 -2.129013136098315551e-01 -5.103705064879662801e-02
4.800000000000398948e-01 -8.395302597715121884e-01 -2.732627809332952018e-01 -2.471036246722968857e-02
4.900000000000437894e-01 -8.497372288859023071e-01 -3.047227513690345946e-01 4.863074311633644453e-03
5.000000000000476286e-01 -8.855591968280241977e-01 -2.928901316678579336e-01 3.626135193154297193e-02
5.100000000000515232e-01 -9.282554000064768829e-01 -2.236970753831027392e-01 6.463729206400990746e-02
5.200000000000554179e-01 -9.499245775091069710e-01 -1.061440563720837393e-01 8.413473732871470934e-02
5.300000000000592015e-01 -9.427116071952496013e-01 3.333028200126188917e-02 9.234992076434400676e-02
5.400000000000630962e-01 -9.107706886582839223e-01 1.725740703496055350e-01 8.984212688286755122e-02
5.500000000000668798e-01 -8.656643802526361453e-01 2.975590043266166385e-01 7.778849393998371609e-02
5.600000000000707745e-01 -8.255385396849743707e-01 3.985769042223160086e-01 5.675619785610876156e-02
5.700000000000746692e-01 -8.051918086801752583e-01 4.677263690376473049e-01 2.857776817058998650e-02
5.800000000000784528e-01 -8.122420290371368257e-01 4.972545491470897749e-01 -3.605037552165036522e-03
5.900000000000823475e-01 -8.438134980973572841e-01 4.784097085323623100e-01 -3.527086166165532832e-02
6.000000000000861311e-01 -8.856931804973416922e-01 4.068368323740209624e-01 -6.194876443075881395e-02
6.100000000000900258e-01 -9.170660334948579351e-01 2.907118607681411504e-01 -7.923181814673614654e-02
6.200000000000938094e-01 -9.255176707936185743e-01 1.528952309738780824e-01 -8.382587393692908506e-02
6.300000000000977041e-01 -9.151860540971968883e-01 2.097758578261418178e-02 -7.546211415946291190e-02
6.400000000001014877e-01 -8.996092730614385635e-01 -8.365258269299540028e-02 -5.639129090785918730e-02
6.500000000001053824e-01 -8.929551945218537901e-01 -1.508051948963781419e-01 -3.033084957989159308e-02
6.600000000001091660e-01 -9.038332887405696736e-01 -1.771442202795698029e-01 -1.642775789506922043e-03
6.700000000001130607e-01 -9.315375520650527319e-01 -1.603284231361326861e-01 2.595855598555181845e-02
6.800000000001168443e-01 -9.623536231497457072e-01 -9.905826255999811147e-02 4.886146581016358181e-02
6.900000000001207390e-01 -9.775302760831198201e-01 -2.009440047035970095e-03 6.301318106131426067e-02
7.000000000001245226e-01 -9.684044566206784221e-01 1.090772954781239756e-01 6.585440736994775668e-02
7.100000000001284173e-01 -9.419179844841903959e-01 2.119942958571989500e-01 5.802533767927881003e-02
7.200000000001322009e-01 -9.134958125433888521e-01 2.933125176042218341e-01 4.199960446841029260e-02
7.300000000001310996e-01 -8.972308067517603680e-01 3.452749992898863640e-01 2.037719523637199215e-02
7.400000000001270006e-01 -8.997484852449798565e-01 3.617065202917976730e-01 -4.252149882410333377e-03
7.500000000001226796e-01 -9.190044355951139110e-01 3.384753780306574145e-01 -2.873834656154943684e-02
7.600000000001186917e-01 -9.437009943204195395e-01 2.746941678057141512e-01 -4.942978790216180640e-02
7.700000000001143707e-01 -9.639578344115184994e-01 1.784077037240129615e-01 -6.267141563089455303e-02
7.800000000001102718e-01 -9.750419351664171286e-01 6.682114257837967752e-02 -6.554553714473124182e-02
7.900000000001060618e-01 -9.743061575038164390e-01 -3.950016612394282450e-02 -5.670422866777503207e-02
8.000000000001018519e-01 -9.644326206441340421e-01 -1.210990709132446080e-01 -3.726635295516650404e-02
8.100000000000976419e-01 -9.541802018231531068e-01 -1.636777284409389188e-01 -1.105438376944087309e-02
8.200000000000935430e-01 -9.527887204014854339e-01 -1.608236699565830097e-01 1.669722265240539127e-02
8.300000000000892220e-01 -9.616761398264791483e-01 -1.127346736837814833e-01 4.128749676463676355e-02
8.400000000000851230e-01 -9.731907815908309445e-01 -2.634807310114377354e-02 5.893625830496656420e-02
8.500000000000809131e-01 -9.761504387063830723e-01 8.342962964386718694e-02 6.663140391567409782e-02
8.600000000000767031e-01 -9.649307171969674357e-01 1.962832607862135259e-01 6.314816091214812965e-02
8.700000000000724931e-01 -9.438940446520952543e-01 2.925162224040742664e-01 4.964104093018357339e-02
8.800000000000683942e-01 -9.235487873745111820e-01 3.585082537699625371e-01 2.912495866981311757e-02
8.900000000000641842e-01 -9.134159684370718457e-01 3.872346628041986594e-01 5.242184255608996202e-03
9.000000000000600853e-01 -9.178389655886385334e-01 3.764673774846146181e-01 -1.855945310540153478e-02
9.100000000000557643e-01 -9.349204470236041065e-01 3.285060535768002388e-01 -3.882568650473121330e-02
9.200000000000516653e-01 -9.564790091908592640e-01 2.505016549711686080e-01 -5.232331917228148083e-02
9.300000000000474554e-01 -9.724711974683097893e-01 1.552158509860486202e-01 -5.691117144727066146e-02
9.400000000000432454e-01 -9.780150925863638767e-01 5.939618816578768473e-02 -5.226136095677901688e-02
9.500000000000391465e-01 -9.754420861475671112e-01 -2.088143573012768775e-02 -3.974952005407184075e-02
9.600000000000349365e-01 -9.707646217300344160e-01 -7.362868748710259259e-02 -2.173555337351867553e-02
9.700000000000307265e-01 -9.696393125631836973e-01 -9.204660933178321347e-02 -1.064220509017458445e-03
9.800000000000266276e-01 -9.742888478191010782e-01 -7.481058883118828218e-02 1.919429661592182354e-02
9.900000000000221956e-01 -9.819764567192846849e-01 -2.547767727073649985e-02 3.586256885162682206e-02
1.000000000000018208e+00 -9.865610572645662213e-01 4.733401486572889894e-02 4.592713163437731061e-02
1.010000000000013776e+00 -9.829429365426523013e-01 1.299800171551795114e-01 4.751305532417066796e-02
1.020000000000009788e+00 -9.716476702966533319e-01 2.067370755613060218e-01 4.065046285805839349e-02
1.030000000000005578e+00 -9.583729403756382492e-01 2.643087690779026278e-01 2.706004776015850585e-02
1.040000000000001368e+00 -9.496670978721445389e-01 2.944593801500247077e-01 9.515569858551117116e-03
1.049999999999997158e+00 -9.496283303942767429e-01 2.942527202469230607e-01 -8.790866285102725761e-03
1.059999999999992948e+00 -9.579315821823053412e-01 2.653627283795833014e-01 -2.465116849395965551e-02
1.069999999999988960e+00 -9.702180801843176550e-01 2.135379303949526686e-01 -3.537127536553407586e-02
1.079999999999984750e+00 -9.804946440362275473e-01 1.481166755956397352e-01 -3.938875390090417622e-02
1.089999999999980540e+00 -9.847350012511667527e-01 8.088520148794015041e-02 -3.655996682585105351e-02
1.099999999999976330e+00 -9.831582796115526657e-01 2.353799063194673274e-02 -2.789859721518174809e-02
1.109999999999972120e+00 -9.792159885790954199e-01 -1.469333074642894914e-02 -1.504296867776936525e-02
1.119999999999967910e+00 -9.765497477171531937e-01 -2.822866562603010276e-02 -9.347946222708942586e-05
1.129999999999963922e+00 -9.767880565163071793e-01 -1.564727375612002744e-02 1.453629933462968413e-02
1.139999999999959490e+00 -9.792489621048177106e-01 2.045288422557771726e-02 2.648440567488914016e-02
1.149999999999955280e+00 -9.813379408167922646e-01 7.391620706169954591e-02 3.384464411979021953e-02
1.159999999999951070e+00 -9.800157364067642041e-01 1.355957949435251386e-01 3.545538526486752967e-02
1.169999999999947082e+00 -9.739636668105831063e-01 1.945676368775655085e-01 3.109188920532747133e-02
1.179999999999942872e+00 -9.653648652171653577e-01 2.405279203239935049e-01 2.156239765740514819e-02
1.189999999999938662e+00 -9.588311368219005759e-01 2.662940507720519268e-01 8.606604310931150956e-03
1.199999999999934452e+00 -9.580639248869168290e-01 2.687275496279919462e-01 -5.453887172934762141e-03
1.209999999999930242e+00 -9.636875581486555875e-01 2.483366898363266462e-01 -1.819623703127811257e-02
1.219999999999925810e+00 -9.731652706470235170e-01 2.088144291152912724e-01 -2.756757233942351906e-02
1.229999999999921823e+00 -9.823757095496135072e-01 1.566610209295695166e-01 -3.220259344294645887e-02
1.239999999999917835e+00 -9.879179876190149479e-01 1.005719806973379565e-01 -3.151361981931777301e-02
1.249999999999913625e+00 -9.889657004587186773e-01 5.015380172128232339e-02 -2.568177818699997686e-02
1.259999999999909193e+00 -9.873931554388570841e-01 1.391796324916956887e-02 -1.573156197629608719e-02
1.269999999999904983e+00 -9.859319842833009773e-01 -2.547954825638434201e-03 -3.492700381154424487e-03
1.279999999999900995e+00 -9.860392796958281636e-01 2.585838308043882528e-03 8.828942841306513384e-03
1.289999999999897007e+00 -9.871102587122025929e-01 2.751753389360625870e-02 1.921601088189922590e-02
1.299999999999892575e+00 -9.873326691751592721e-01 6.742410131397649775e-02 2.612237155927904161e-02
1.309999999999888365e+00 -9.851060000062908939e-01 1.152858438997923646e-01 2.857236016081065103e-02
1.319999999999884155e+00 -9.802299617832015421e-01 1.629839987805870583e-01 2.628302424732805939e-02
1.329999999999880167e+00 -9.741474943888099869e-01 2.027115839545415021e-01 1.974362885879803534e-02
1.339999999999875735e+00 -9.692151264755697326e-01 2.283837039945043890e-01 1.020788385282686908e-02
1.349999999999871747e+00 -9.675461706281505148e-01 2.366033263671029896e-01 -5.217772963537554076e-04
1.359999999999867537e+00 -9.697754746283828720e-01 2.269791177259007087e-01 -1.054621707459206525e-02
1.369999999999863327e+00 -9.746177284969504973e-01 2.018821078666752644e-01 -1.827882661173456380e-02
1.379999999999858895e+00 -9.798182695357534611e-01 1.659961809647503839e-01 -2.262157776637523446e-02
1.389999999999854907e+00 -9.834851318856423497e-01 1.256353501515818927e-01 -2.306066942087758517e-02
1.399999999999850919e+00 -9.849279940140139855e-01 8.761356712768636479e-02 -1.974939836820482214e-02
1.409999999999846709e+00 -9.848563307447053550e-01 5.799819305521482227e-02 -1.344008311352106258e-02
1.419999999999842277e+00 -9.846597132038716893e-01 4.119719106029257061e-02 -5.305215852028697006e-03
1.429999999999838067e+00 -9.852167432839420425e-01 3.946387775031653250e-02 3.298603127833396424e-03
1.439999999999834079e+00 -9.862334905803537000e-01 5.261761674755222745e-02 1.104420393126829929e-02
1.449999999999834088e+00 -9.866521926342191051e-01 7.800317441844455135e-02 1.674935590558936094e-02
1.459999999999846088e+00 -9.856944029086438519e-01 1.109020723404601783e-01 1.949055616056354773e-02
1.469999999999858087e+00 -9.833865068922262864e-01 1.453713595377565115e-01 1.879676826325187705e-02
1.479999999999869864e+00 -9.804290217979010347e-01 1.753071709852008220e-01 1.480410621797445363e-02
1.489999999999881641e+00 -9.779215249605219817e-01 1.955717719481074313e-01 8.262096063195979723e-03
1.499999999999893641e+00 -9.769517974964910811e-01 2.029064341209423916e-01 3.820017391647173664e-04
1.509999999999905418e+00 -9.781081988340006861e-01 1.963989180537351054e-01 -7.414924505828746765e-03
1.519999999999917195e+00 -9.810494009293725393e-01 1.775140989281763504e-01 -1.373002984556742460e-02
1.529999999999929416e+00 -9.845152128737886255e-01 1.498345744202482510e-01 -1.739899842450201572e-02
1.539999999999941194e+00 -9.870498253901871522e-01 1.185191625264363918e-01 -1.775044829366185378e-02
1.549999999999952971e+00 -9.879694689453298873e-01 8.937231624323394019e-02 -1.481883381806460044e-02
1.559999999999964970e+00 -9.876546865006007314e-01 6.764426716487401126e-02 -9.320581437671686745e-03
1.569999999999976747e+00 -9.869957588844887608e-01 5.698041260933215529e-02 -2.405818923656884156e-03
1.579999999999988525e+00 -9.865717446793396128e-01 5.884284021523285280e-02 4.641869941668477426e-03
1.590000000000000524e+00 -9.862854531115088363e-01 7.242488710836553212e-02 1.062837040502950282e-02
1.600000000000012523e+00 -9.856410275683682443e-01 9.493327016093144888e-02 1.460006382869129087e-02
1.610000000000024523e+00 -9.842389886802278554e-01 1.221828083148443350e-01 1.598429947664429737e-02
1.620000000000036078e+00 -9.821090999026645951e-01 1.494121126072817662e-01 1.468536602399102449e-02
1.630000000000048077e+00 -9.797627290706366621e-01 1.721341202188180763e-01 1.105886986356706229e-02
1.640000000000060076e+00 -9.779541764961144912e-01 1.868542615525983774e-01 5.790564564386467029e-03
1.650000000000071854e+00 -9.773352985672238979e-01 1.915450837154922259e-01 -2.313394761336436632e-04
1.660000000000083631e+00 -9.781885211939886915e-01 1.858499723257168723e-01 -6.020150470574532620e-03
1.670000000000095852e+00 -9.802690664849669222e-01 1.710580433703920711e-01 -1.062553499950615217e-02
1.680000000000107629e+00 -9.828806038179190852e-01 1.498802061516116557e-01 -1.331122074660991313e-02
1.690000000000119185e+00 -9.852181451111010624e-01 1.260022173585497174e-01 -1.371559795218509591e-02
1.700000000000131406e+00 -9.867984228264853330e-01 1.034283874989150864e-01 -1.190921112545652999e-02
1.710000000000143183e+00 -9.876345565972171059e-01 8.573982768659073328e-02 -8.324286674235292782e-03
1.720000000000154960e+00 -9.880367372418715766e-01 7.548927283669457089e-02 -3.629227711894533834e-03
1.730000000000166960e+00 -9.882550936645626560e-01 7.388310544327883478e-02 1.394780554544423814e-03
1.740000000000178959e+00 -9.882899459558402988e-01 8.073100222133212933e-02 5.969853271124386622e-03
1.750000000000190514e+00 -9.879599816578407134e-01 9.458344709613138168e-02 9.422222037176849335e-03
1.760000000000202514e+00 -9.870878506533813379e-01 1.129915423144028236e-01 1.125889053652989920e-02
1.770000000000214513e+00 -9.856690726712282746e-01 1.328480054879886130e-01 1.122560172605735831e-02
1.780000000000226290e+00 -9.839458525917464948e-01 1.508422145593055763e-01 9.350689495812806312e-03
1.790000000000238289e+00 -9.823491281318972312e-01 1.640326323598617630e-01 5.972416166804834191e-03
1.800000000000250067e+00 -9.813254598832611419e-01 1.703954131678607209e-01 1.711593034506932870e-03
1.810000000000262066e+00 -9.811352914110912371e-01 1.691689738785415453e-01 -2.643815613781278287e-03
1.820000000000273843e+00 -9.817548024990694344e-01 1.609391418648586092e-01 -6.307497348812172305e-03
1.830000000000285620e+00 -9.829118230509792387e-01 1.474871974809502662e-01 -8.656726348546365385e-03
1.840000000000297842e+00 -9.841927848682492375e-01 1.314291867721613105e-01 -9.348900776442604921e-03
1.850000000000309619e+00 -9.852249913458962505e-01 1.157107530184601357e-01 -8.363442586147802615e-03
1.860000000000321396e+00 -9.858571693059744456e-01 1.030557146046455347e-01 -5.978241368006512006e-03
1.870000000000333396e+00 -9.861741077337377037e-01 9.547704021364862570e-02 -2.710264329797876064e-03
1.880000000000344951e+00 -9.863326289211172826e-01 9.395462955720167153e-02 7.914606764090338338e-04
1.890000000000357172e+00 -9.863903072770332514e-01 9.833759281165296851e-02 3.897013159738599037e-03
1.900000000000368949e+00 -9.862702258255769960e-01 1.074723139810114247e-01 6.125092527037920634e-03
1.910000000000380727e+00 -9.858593906664074868e-01 1.195055752735733057e-01 7.202732071943520470e-03
1.920000000000392948e+00 -9.851412603777870425e-01 1.322695684248344217e-01 7.060030126883389337e-03
1.930000000000404725e+00 -9.842603057988270621e-01 1.436514409633201650e-01 5.792186189163996482e-03
1.940000000000416502e+00 -9.834827245597653755e-01 1.518902633115440937e-01 3.632506572967561607e-03
1.950000000000428502e+00 -9.830852785792132398e-01 1.557878354842618107e-01 9.367548646878948908e-04
1.960000000000440279e+00 -9.832295290789089259e-01 1.548391970640921322e-01 -1.860319966251311420e-03
1.970000000000452056e+00 -9.838866243794278654e-01 1.492912260363128407e-01 -4.313931882108332574e-03
1.980000000000464278e+00 -9.848533414781072137e-01 1.401140633196120144e-01 -6.029748428968967691e-03
1.990000000000476055e+00 -9.858477119809508915e-01 1.288663853222329903e-01 -6.714518435238073062e-03
2.000000000000487610e+00 -9.866276658805265276e-01 1.174610650984211080e-01 -6.232620919936262063e-03
2.010000000000499387e+00 -9.870714571139187488e-01 1.078537478693998020e-01 -4.657026150075346989e-03
2.020000000000511609e+00 -9.871902813270675425e-01 1.016940641894700237e-01 -2.280242752995640266e-03
2.030000000000523386e+00 -9.870695547370247347e-01 1.000057475438813487e-01 4.455921780927129118e-04
2.040000000000535163e+00 -9.867812872226835452e-01 1.029868739120060883e-01 3.022951831299911570e-03
2.050000000000547384e+00 -9.863357808727364340e-01 1.100001504609246783e-01 5.015934419581205388e-03
2.060000000000559162e+00 -9.857090981180776090e-01 1.197426873320208141e-01 6.116837148352382431e-03
2.070000000000570939e+00 -9.849139119137999554e-01 1.305190708471703764e-01 6.182501505070442036e-03
2.080000000000582716e+00 -9.840445075519279605e-01 1.405442806846960158e-01 5.247009276509088591e-03
2.090000000000594937e+00 -9.832697135571268898e-01 1.482330226457257150e-01 3.506908731436606148e-03
2.100000000000606715e+00 -9.827837124581070283e-01 1.524383081601113632e-01 1.275877679242801892e-03
2.110000000000618048e+00 -9.827353699603982307e-01 1.526031660230418863e-01 -1.079745311640624992e-03
2.120000000000630269e+00 -9.831609386611710466e-01 1.488171427652097145e-01 -3.196090616538186779e-03
2.130000000000642046e+00 -9.839554551895993706e-01 1.417884040144897217e-01 -4.750782053477830939e-03
2.140000000000653824e+00 -9.849130904543023091e-01 1.327300962247302818e-01 -5.504693006376883135e-03
2.150000000000666045e+00 -9.858159399923797084e-01 1.231620904114950066e-01 -5.347489405455217552e-03
2.160000000000677822e+00 -9.865147165872594215e-01 1.146566222958695369e-01 -4.325212578085421700e-03
2.170000000000689599e+00 -9.869559303798052241e-01 1.085718932735240255e-01 -2.634380425619416849e-03
2.180000000000701821e+00 -9.871567840393985493e-01 1.058209285363662933e-01 -5.824043641903699350e-04
2.190000000000713598e+00 -9.871574775675003854e-01 1.067215595104121922e-01 1.472636171915003324e-03
2.200000000000725375e+00 -9.869834262779979550e-01 1.109582584728945470e-01 3.185861896054128801e-03
2.210000000000737597e+00 -9.866372670141597689e-01 1.176601942420496538e-01 4.285179638230220481e-03
2.220000000000749374e+00 -9.861236416571462771e-01 1.255785825666928535e-01 4.619770000462002438e-03
2.230000000000761151e+00 -9.854907593006494437e-01 1.333283701860207282e-01 4.181124893509871598e-03
2.240000000000772928e+00 -9.848507649797412222e-01 1.396397440615259056e-01 3.089075596112287724e-03
2.250000000000784706e+00 -9.843501525516838990e-01 1.435623270187246225e-01 1.556208191524488874e-03
2.260000000000796483e+00 -9.841079036567071947e-01 1.445920465439642921e-01 -1.508003052581426086e-04
2.270000000000808260e+00 -9.841645074065552556e-01 1.427197371835157991e-01 -1.747144965545787375e-03
2.280000000000820481e+00 -9.844684563362599006e-01 1.384085771269568665e-01 -2.969391663183436163e-03
2.290000000000832703e+00 -9.849045194651694368e-01 1.325056482598609142e-01 -3.620270070418405133e-03
2.300000000000844480e+00 -9.853488563110701648e-01 1.260959836749074303e-01 -3.606507381360528341e-03
2.310000000000856257e+00 -9.857154483208490081e-01 1.203139896624310506e-01 -2.956751354620703980e-03
2.320000000000868035e+00 -9.859672452187424607e-01 1.161390208992371387e-01 -1.815867910324870044e-03
2.330000000000879812e+00 -9.860996773678739613e-01 1.142171587807668115e-01 -4.157344023318543160e-04
2.340000000000891589e+00 -9.861187800129179726e-01 1.147546126197664385e-01 9.743023977308799388e-04
2.350000000000904254e+00 -9.860286371828287377e-01 1.175096753469414002e-01 2.106068479915037400e-03
2.360000000000916032e+00 -9.858323095285140836e-01 1.218753057878345925e-01 2.802765541196219814e-03
2.370000000000927365e+00 -9.855441362620719348e-01 1.270184885619619342e-01 2.984654997980351783e-03
2.380000000000939142e+00 -9.852049441813164332e-01 1.320391902207014301e-01 2.665502426223390498e-03
2.390000000000950919e+00 -9.848875710651272541e-01 1.361191290141400834e-01 1.931095702016198939e-03
2.400000000000962697e+00 -9.846819353029585553e-01 1.386377033863563646e-01 9.159032399295804648e-04
2.410000000000974474e+00 -9.846607386401047268e-01 1.392438038674677081e-01 -2.164018098152427133e-04
2.420000000000987139e+00 -9.848436972286561675e-01 1.378866019571000634e-01 -1.291845445362363324e-03
2.430000000000998917e+00 -9.851863904130828686e-01 1.348140124749243884e-01 -2.146683373847031815e-03
2.440000000001010694e+00 -9.856018760131889378e-01 1.305401563293686618e-01 -2.647756159296522395e-03
2.450000000001022471e+00 -9.859968157341205686e-01 1.257767509565721475e-01 -2.710142627887873659e-03
2.460000000001034248e+00 -9.862999251217702268e-01 1.213277883848021960e-01 -2.312966013906209151e-03
2.470000000001046470e+00 -9.864732930782624809e-01 1.179551376274713403e-01 -1.513439994026677046e-03
2.480000000001058691e+00 -9.865087962496317253e-01 1.162353337469919090e-01 -4.491358739843812607e-04
2.490000000001070468e+00 -9.864162195460479676e-01 1.164436655473019555e-01 6.844003228637496718e-04
2.500000000001081801e+00 -9.862116257777662209e-01 1.185024205207250714e-01 1.678104148084596809e-03
2.510000000001093579e+00 -9.859133273835951616e-01 1.220074621812396037e-01 2.357832802827799709e-03
2.520000000001105356e+00 -9.855469730823702701e-01 1.263199832574493364e-01 2.619096193790957251e-03
2.530000000001117577e+00 -9.851541820454395859e-01 1.306960839514060557e-01 2.440555090079534178e-03
2.540000000001129354e+00 -9.847955268998759282e-01 1.344242710869182345e-01 1.878683489621094235e-03
2.550000000001141576e+00 -9.845409568611688256e-01 1.369436286946397741e-01 1.049677038924322478e-03
2.560000000001153353e+00 -9.844473919784784144e-01 1.379223107691325001e-01 1.027434215560748941e-04
2.570000000001165130e+00 -9.845346709567561749e-01 1.372876333138450256e-01 -8.097612912138443678e-04
2.580000000001177352e+00 -9.847770895559457838e-01 1.352121470521361335e-01 -1.556238884450199429e-03
2.590000000001189129e+00 -9.851163066422936598e-01 1.320688383047020353e-01 -2.038558820150808588e-03
2.600000000001200906e+00 -9.854845803409070237e-01 1.283693030020899573e-01 -2.197104508599495923e-03
2.610000000001212683e+00 -9.858235096564373912e-01 1.246922009005985987e-01 -2.015174127016203329e-03
2.620000000001224905e+00 -9.860922895260220145e-01 1.216028605544285518e-01 -1.524964317842544782e-03
2.630000000001236238e+00 -9.862676093764998209e-01 1.195674260628283997e-01 -8.090172707287848590e-04
2.640000000001248459e+00 -9.863393252593076754e-01 1.188749761028949636e-01 1.074762010966468138e-05
2.650000000001260236e+00 -9.863060284998573790e-01 1.195874035413143494e-01 7.959040277350846841e-04
2.660000000001272014e+00 -9.861745786448439244e-01 1.215318114330468102e-01 1.418126423195540699e-03
2.670000000001283791e+00 -9.859641140583031982e-01 1.243376240784750952e-01 1.782218970127830192e-03
2.680000000001295568e+00 -9.857090967437767137e-01 1.275092426788990707e-01 1.841552243217300456e-03
2.690000000001308234e+00 -9.854554207883430283e-01 1.305172750188146880e-01 1.603071282061474404e-03
2.700000000001320011e+00 -9.852499045335313399e-01 1.328873019841484426e-01 1.121146798984289702e-03
2.710000000001331788e+00 -9.851283777272041853e-01 1.342692391913449246e-01 4.836131515964812782e-04
2.720000000001343565e+00 -9.851064380559382272e-01 1.344813479547726232e-01 -2.039040082195984007e-04
2.730000000001355343e+00 -9.851754131166997608e-01 1.335306290289469955e-01 -8.315951735266289072e-04
2.740000000001367120e+00 -9.853064451155494341e-01 1.316101541793461560e-01 -1.298624264424238107e-03
2.750000000001378897e+00 -9.854619956380521462e-01 1.290706638361658887e-01 -1.528182303080721652e-03
2.760000000001391118e+00 -9.856082554118744676e-01 1.263656914439591494e-01 -1.482265450911213070e-03
2.770000000001402896e+00 -9.857220455801847248e-01 1.239753317635768487e-01 -1.171215617876740847e-03
2.780000000001414673e+00 -9.857910158399698641e-01 1.223201557534098621e-01 -6.543073993730845386e-04
2.790000000001426450e+00 -9.858102985427033005e-01 1.216818429605293905e-01 -3.026679448858251214e-05
2.800000000001438227e+00 -9.857798034941924747e-01 1.221485481332729300e-01 5.813121492242271119e-04
2.810000000001450005e+00 -9.857041531834130899e-01 1.235992587676921217e-01 1.064967487237532869e-03
2.820000000001462226e+00 -9.855943394950128500e-01 1.257329596106823155e-01 1.335181680097570229e-03
2.830000000001474447e+00 -9.854689036718724537e-01 1.281362582405646544e-01 1.354260644087034284e-03
2.840000000001486224e+00 -9.853526870162876428e-01 1.303704372288888858e-01 1.135486457261852735e-03
2.850000000001498002e+00 -9.852723459987311472e-01 1.320535370349828763e-01 7.326928118050835079e-04
2.860000000001509779e+00 -9.852493802642204868e-01 1.329198623882829333e-01 2.239237570744967930e-04
2.870000000001522000e+00 -9.852932735265901298e-01 1.328520092791743712e-01 -3.038173560820436338e-04
2.880000000001533778e+00 -9.853979739870646348e-01 1.318883491476770531e-01 -7.667591138586230459e-04
2.890000000001545111e+00 -9.855435739882199009e-01 1.302093832064127599e-01 -1.094659228947633418e-03
2.900000000001557332e+00 -9.857025694560747064e-01 1.281052893202649090e-01 -1.239434805064435451e-03
2.910000000001569109e+00 -9.858476591894789198e-01 1.259284255661472784e-01 -1.180780140218354052e-03
2.920000000001580887e+00 -9.859572967461035509e-01 1.240373329249554180e-01 -9.283492528094440316e-04
2.930000000001593108e+00 -9.860173331969541710e-01 1.227403632325373833e-01 -5.213370531778586817e-04
2.940000000001604885e+00 -9.860203112966166028e-01 1.222468044565278023e-01 -2.511334537177218839e-05
2.950000000001616662e+00 -9.859648609955340426e-01 1.226323602580611238e-01 4.770597285464488104e-04
2.960000000001628440e+00 -9.858561212996613810e-01 1.238250072646471800e-01 8.981499435590281069e-04
2.970000000001640661e+00 -9.857065001921661018e-01 1.256158175390046094e-01 1.164748463950765131e-03
2.980000000001652882e+00 -9.855356656932329207e-01 1.276954736605127316e-01 1.232327982266797489e-03
2.990000000001664660e+00 -9.853688685625466848e-01 1.297107283375135145e-01 1.093668533024597881e-03
3.000000000001676437e+00 -9.852329062584117558e-01 1.313289037156394612e-01 7.790248153132344746e-04


==> plots/sp4-avg-oommf.dat <==
t                             mx                                my                                mz
0                             0.96658440156522207               0.12599483782127918               -8.2693013609969048e-17       
9.9999999999999994e-3        0.96377005237608193               0.13546292761948625               -0.012521614961949479         
1.9999999999999999e-2        0.95497543851558853               0.1625305791788392                -0.024411278089438149         
3e-2                         0.93881884260973891               0.20522512663518219               -0.035397436266270149         
4.000000000000003e-2         0.91356755895422592               0.26068321363970554               -0.045188050548650362         
5.0000000000000054e-2        0.87776409036101277               0.32536444541260412               -0.053580070776799056         
6.0000000000000077e-2        0.83056584935457523               0.39549947461265816               -0.060596797053357285         
7.0000000000000043e-2        0.77164532316199275               0.46755270396580939               -0.06655675123925292          
8.0000000000000008e-2        0.70081123521494448               0.53842416360194023               -0.072041390165447819         
8.9999999999999974e-2        0.61754398238071651               0.60529109643329171               -0.077825306040246761         
9.9999999999999939e-2        0.52065318497081448               0.66508657210453781               -0.084814541341696373         
1.099999999999999e-1         0.40832008745761184               0.71366426937754479               -0.093934007723432661         
1.1999999999999987e-1        0.27891570882449651               0.74492782861317086               -0.10577304296800551          
1.2999999999999984e-1        0.13288492920449105               0.75105149996211695               -0.11991986349564066          
1.399999999999998e-1         -0.025602964533605475             0.72514520014981221               -0.13469707062680988          
1.4999999999999977e-1        -0.18968375047341318              0.66441889797590536               -0.14809206568136263          
1.5999999999999973e-1        -0.35191835237880603              0.56988673558380987               -0.15878353948786436          
1.699999999999997e-1         -0.50376013431159139              0.4442312382988946                -0.16594496460109026          
1.7999999999999966e-1        -0.63553299457767165              0.29234782349663663               -0.1683511580842863           
1.8999999999999963e-1        -0.74099754371306015              0.12124914223302725               -0.16443882988577244          
1.9999999999999959e-1        -0.81587803871062869              -0.062130450408148713             -0.15246208378227299          
2.0999999999999956e-1        -0.85188750916210421              -0.24504445517488335              -0.13011144112238043          
2.1999999999999952e-1        -0.8395216013021487               -0.40000524475462285              -0.09547952287320062          
2.2999999999999949e-1        -0.78649773855851335              -0.48541788818960618              -0.05235190245799614          
2.3999999999999948e-1        -0.72708324261918                 -0.48336999456815405              -0.011950106788485355         
2.4999999999999945e-1        -0.68463002882884139              -0.41401159276724508              0.019676785150277376          
2.5999999999999941e-1        -0.66234564643551408              -0.30794480268066876              0.04204584769997316           
2.6999999999999938e-1        -0.65623494154425444              -0.19697013269103641              0.055347987306333273          
2.7999999999999934e-1        -0.66291821112646621              -0.10716254655955489              0.062005399858785983          
2.8999999999999931e-1        -0.68628522835849182              -0.046200353922370013             0.065925145422613185          
2.9999999999999927e-1        -0.74228493821219876              -0.0089793045114430325            0.069228643290321884          
3.0999999999999924e-1        -0.82879639102684                 0.023864714349482778              0.07292297589257396           
3.1999999999999921e-1        -0.91275292810271158              0.086654983338915442              0.076464511746341945          
3.2999999999999917e-1        -0.9333397258778896               0.18324478708778796               0.073984546633703685          
3.3999999999999914e-1        -0.8662572811755076               0.25927123637504734               0.063483140928246584          
3.499999999999991e-1         -0.77200869294416885              0.2889287707046293                0.049755772520896739          
3.5999999999999907e-1        -0.70379353018800572              0.29925205967360363               0.03607434211697657           
3.6999999999999903e-1        -0.676849828374948                0.31485291774401081               0.022495776702012416          
3.79999999999999e-1          -0.68483510915165169              0.34599500695786711               0.0075316141906305988         
3.8999999999999896e-1        -0.72031088846369273              0.38624281553511902               -0.0096475028062947103        
3.9999999999999893e-1        -0.77537565436947986              0.4098335456372787                -0.029191120991574903         
4.0999999999999889e-1        -0.83672422582837602              0.39020414179962054               -0.049866042643449023         
4.1999999999999886e-1        -0.88884178862436702              0.32116816208376281               -0.068478708356024195         
4.2999999999999883e-1        -0.91640802720748182              0.21365643769076548               -0.081218525769514424         
4.3999999999999879e-1        -0.91517560431083689              0.088976927096081446              -0.084702532837962641         
4.4999999999999876e-1        -0.89464024467218639              -0.026751067409738205             -0.077478305841829589         
4.5999999999999872e-1        -0.87035771260845829              -0.12239798525056841              -0.061506482243849712         
4.6999999999999869e-1        -0.85352825963837842              -0.19826888866306497              -0.039042725890526923         
4.7999999999999865e-1        -0.85457294962581432              -0.24973700833122486              -0.012132333354744541         
4.8999999999999862e-1        -0.87917099929701603              -0.26493258584384277              0.017884821709445557          
4.9999999999999858e-1        -0.91762728989788811              -0.22657099724291296              0.047109215431528136          
5.0999999999999855e-1        -0.94330966009119888              -0.13477605267977683              0.069174755440146035          
5.1999999999999851e-1        -0.94153348781097446              -0.014616883244552223             0.080975431211674664          
5.2999999999999848e-1        -0.91937722164763425              0.11092607432131874               0.082796786494256577          
5.3999999999999845e-1        -0.88530932390789341              0.23022241093296272               0.075717418087332275          
5.4999999999999841e-1        -0.85083713300639929              0.33415919594804977               0.060128222811363624          
5.5999999999999838e-1        -0.82906737721433643              0.41294057859798233               0.037097876882919809          
5.6999999999999834e-1        -0.82856600938681102              0.45689737446342443               0.0089747700180726284         
5.7999999999999831e-1        -0.85024935161241977              0.45755977683186966               -0.020633876516405896         
5.8999999999999827e-1        -0.88398035540061959              0.40927187506354112               -0.047707338409945343         
5.9999999999999824e-1        -0.91219878103516017              0.31497023055187268               -0.067816138072383944         
6.099999999999982e-1         -0.92258669374431168              0.19229735507769632               -0.07670570614557376          
6.1999999999999817e-1        -0.91571334357812373              0.066143268595679941              -0.072902294503775611         
6.2999999999999813e-1        -0.90168105566092704              -0.040398477180062432             -0.057863495201637305         
6.399999999999981e-1         -0.89366493964888871              -0.11326144955887031              -0.034877536117242501         
6.4999999999999807e-1        -0.90070635983037051              -0.14731989756668915              -0.0080747020073411845        
6.5999999999999803e-1        -0.92416908709726064              -0.14041729174525563              0.018920643135767641          
6.69999999999998e-1          -0.95338913511340362              -0.090670705037756955             0.042302314105124958          
6.7999999999999796e-1        -0.97073107363535704              -0.0045288941339986424            0.057416456816405982          
6.8999999999999793e-1        -0.96686567829989378              0.098427782969835481              0.061477140219273335          
6.9999999999999789e-1        -0.94666006324408158              0.19662326561152013               0.055159741514436825          
7.0999999999999786e-1        -0.92266380877572785              0.27654452125137502               0.0409638038481559            
7.1999999999999782e-1        -0.90730860316682405              0.32982202900384117               0.021554989823610878          
7.2999999999999779e-1        -0.90703176058106671              0.34987078964345658               -0.0010141660296646732        
7.3999999999999775e-1        -0.9211949975989282               0.33231276105247232               -0.024512694266522233         
7.4999999999999772e-1        -0.94150990429297687              0.27518547787952768               -0.045414999702168793         
7.5999999999999769e-1        -0.96001714803026184              0.18474716514563291               -0.059817926109025671         
7.6999999999999765e-1        -0.97213008008348523              0.07661961101677664               -0.064610755182204493         
7.7999999999999762e-1        -0.97501034882861282              -0.029881840483509337             -0.057965831028547105         
7.8999999999999758e-1        -0.96933764090376728              -0.11514582714643398              -0.040246741102994671         
7.9999999999999755e-1        -0.96129102622468054              -0.16299754331563279              -0.014705906064634264         
8.0999999999999751e-1        -0.95897397804622553              -0.16510949864489646              0.013559322652075236          
8.1999999999999748e-1        -0.96509338468055128              -0.12107802325590517              0.039277486627815585          
8.2999999999999744e-1        -0.97420008016267168              -0.037863821542846225             0.058018340223031512          
8.3999999999999741e-1        -0.97639238845252074              0.07000260307639708               0.066660229041206262          
8.4999999999999737e-1        -0.96635616878654051              0.18298245300726421               0.064105762134934768          
8.5999999999999734e-1        -0.94715338459310505              0.28182792767955817               0.05158744421035473           
8.6999999999999731e-1        -0.9270038346744095               0.35217609915961495               0.032035242518090035          
8.7999999999999727e-1        -0.91429629506249221              0.38581500622709453               0.0088598232069333014         
8.8999999999999724e-1        -0.91479191077344113              0.38042820562702162               -0.014556979015591706         
8.999999999999972e-1         -0.92823032615095147              0.33843635911129211               -0.034783446278333595         
9.0999999999999717e-1        -0.94728646579180598              0.266383125760418                 -0.048854129980178948         
9.1999999999999713e-1        -0.9628625631646105               0.17601521112156357               -0.054775612286367618         
9.299999999999971e-1         -0.97017724076622558              0.082691866971220565              -0.05193607612366289          
9.3999999999999799e-1        -0.9706176361208968               0.0019360357007162559             -0.041060735881633094         
9.4999999999999899e-1        -0.96862959474723442              -0.053413676978428734             -0.024114086453208748         
9.5999999999999999e-1        -0.96921334293589145              -0.075712103811850062             -0.0040436189440384122        
9.7000000000000099e-1        -0.97493397738107235              -0.06316386573446825              0.015819939639543486          
9.8000000000000199e-1        -0.98321787730600962              -0.019264537368342684             0.032151367575923052          
9.9000000000000299e-1        -0.9879925310390224               0.047470602665203608              0.041976340602101314          
1.000000000000004e0         -0.98485031247411448              0.12369280877087142               0.043415017644572479          
1.010000000000005e0         -0.97477792718442069              0.19393943816206874               0.036504566063760499          
1.020000000000006e0         -0.96289990509404555              0.24528506339578168               0.023207839020769297          
1.030000000000007e0         -0.95533076276833861              0.27006703052859371               0.0065098298055145292         
1.040000000000008e0         -0.95591857921937307              0.26610975518566393               -0.010315559762114563         
1.050000000000009e0         -0.9641947658759854               0.23589645228167175               -0.024316131915044288         
1.06000000000001e0          -0.97567830646730158              0.1854969439144365                -0.033365341418034364         
1.070000000000011e0         -0.98471714903706864              0.12402005050310584               -0.036244153561790275         
1.080000000000012e0         -0.98786709400114947              0.0625290432099848                -0.032743251008549384         
1.090000000000013e0         -0.98565388435085488              0.011956351591489896              -0.023570279503766809         
1.100000000000014e0         -0.98136028162238154              -0.018783567269354422             -0.010265335973980109         
1.110000000000015e0         -0.97791501310719064              -0.024313813987546763             0.0048989144650203554         
1.120000000000016e0         -0.97661182435809424              -0.0037269650707240204            0.019341112509561446          
1.130000000000017e0         -0.97694254594897023              0.039570163170152335              0.030598739136175827          
1.140000000000018e0         -0.97688955873047678              0.098464062664261456              0.036624614758495315          
1.150000000000019e0         -0.9737043289797418               0.16265344997591302               0.036218662762010696          
1.16000000000002e0          -0.96655714154131034              0.22038635093430928               0.029477516918240246          
1.170000000000021e0         -0.95817197488166095              0.26158218739933259               0.017880746372921613          
1.180000000000022e0         -0.95302530453267942              0.2802331433172463                0.0038098121554667607         
1.190000000000023e0         -0.95426862827932057              0.27480931763727112               -0.010188217010406416         
1.200000000000024e0         -0.96178568880887461              0.24746340449831841               -0.021968700984790802         
1.210000000000025e0         -0.9724154298043054               0.2029532577328125                -0.02996330135869564          
1.220000000000026e0         -0.98185062494823094              0.14813200621904521               -0.033173068292524636         
1.230000000000027e0         -0.98724383192495779              0.091746720303397464              -0.031229446662905978         
1.240000000000028e0         -0.98851035923721631              0.043037962850874585              -0.024529413442987053         
1.250000000000029e0         -0.98776193630642617              0.0096927369852444541             -0.014212755321911553         
1.26000000000003e0          -0.98730352551300005              -0.0035848558196185445            -0.0019665902485765815        
1.270000000000031e0         -0.98798357730466224              0.004505650635196503              0.010274105556777454          
1.280000000000032e0         -0.98895898933326698              0.03200563222562619               0.020533320900137198          
1.290000000000033e0         -0.98857970221469826              0.07383776474191657               0.027013997901529002          
1.300000000000034e0         -0.98560206957826813              0.12234862123520535               0.028580822638886751          
1.310000000000035e0         -0.98006482599004729              0.1688409337079784                0.025161939578957477          
1.320000000000036e0         -0.97361394336212259              0.20554367451754005               0.017706102811943843          
1.330000000000037e0         -0.968872673261159                0.22710539820786124               0.0078557783034990461         
1.340000000000038e0         -0.96781522355219474              0.23129184701141106               -0.0024739729028036197        
1.350000000000039e0         -0.97033585947094214              0.21878893835297161               -0.011499070502918263         
1.36000000000004e0          -0.97459865858712391              0.19276695188447066               -0.017848078330253991         
1.370000000000041e0         -0.9783815457635896               0.15836929213788611               -0.020758790910959776         
1.380000000000042e0         -0.9803430033026066               0.12177853085164196               -0.020133938282699802         
1.390000000000043e0         -0.98064249985466567              0.08905935846161496               -0.016391321877892471         
1.400000000000044e0         -0.980501995412703                0.065247642540226303              -0.010269740352642337         
1.410000000000045e0         -0.98105005846052362              0.05381761944743698               -0.0027438082717257269        
1.420000000000046e0         -0.9823677894095072               0.056319839471605383              0.0050088996025914323         
1.430000000000047e0         -0.98369564121782793              0.072028796742082776              0.011686386608776144          
1.440000000000048e0         -0.98421435449828831              0.09780213549067597               0.016084453859238821          
1.450000000000049e0         -0.98345869936761532              0.12855082843598137               0.017380818310060244          
1.46000000000005e0          -0.98159898242321408              0.15829438717846891               0.015321570255043023          
1.470000000000051e0         -0.97950963015434478              0.18136786592196166               0.01029371817524659           
1.480000000000052e0         -0.97831286058581635              0.19351588265465458               0.0033080645401596274         
1.490000000000053e0         -0.9788270738451601               0.19273095406346782               -0.0042028905791552072        
1.500000000000054e0         -0.98115124157353062              0.17951702300374844               -0.010740290045687464         
1.510000000000055e0         -0.98442498015933466              0.15660943595419272               -0.015069403919470981         
1.520000000000056e0         -0.98723022277895944              0.12842837038748453               -0.016462521473811473         
1.530000000000057e0         -0.98853502911367563              0.10026267586407889               -0.014795868523021938         
1.540000000000058e0         -0.98829987629087623              0.077246854524410838              -0.010490557221191013         
1.550000000000059e0         -0.98721009207522148              0.063416328068568215              -0.0043905294128664587        
1.56000000000006e0          -0.9859837438923883               0.061095585723629539              0.0024068072114939668         
1.570000000000061e0         -0.98486694454919732              0.070602590081333905              0.0087451004291465781         
1.580000000000062e0         -0.98362019498698439              0.090209353811762386              0.013587035103392261          
1.590000000000063e0         -0.98190085595231424              0.1164576134050168                0.016147348559622066          
1.600000000000064e0         -0.97965894771845885              0.14480568167049312               0.015992683730470261          
1.610000000000065e0         -0.97723901881994801              0.17043188006036608               0.01314099116436197           
1.620000000000066e0         -0.97522537387296604              0.18908681883017212               0.0081281365971320775         
1.630000000000067e0         -0.97426486073690444              0.19788437322295735               0.001921285923944048          
1.640000000000068e0         -0.97480221180765902              0.19579197929253556               -0.0043285067951280998        
1.650000000000069e0         -0.97678908631661743              0.18367085058661625               -0.0095605733836744162        
1.66000000000007e0          -0.97964205272126581              0.16394482430103838               -0.013000251454700013         
1.670000000000071e0         -0.98252557176426381              0.14007377247610586               -0.014247915146090353         
1.680000000000072e0         -0.98479277799244014              0.11595211025627573               -0.013286871074166064         
1.690000000000073e0         -0.98629403939352001              0.095264710928564506              -0.01044236757109933          
1.700000000000074e0         -0.98726728199778724              0.080902645828882444              -0.0062746936228216662        
1.710000000000075e0         -0.98795815749366689              0.074623172910476543              -0.0014291807949735873        
1.720000000000076e0         -0.98837261662627396              0.076974771209207482              0.0034424415940093166         
1.730000000000077e0         -0.98832504613803052              0.087297730485207573              0.0076652680032726446         
1.740000000000078e0         -0.9876627836227333               0.10373551700507365               0.010565557242044908          
1.7500000000000789e0        -0.98638554866957251              0.12340681518227187               0.011614191363181797          
1.7600000000000799e0        -0.98466693406551076              0.14285098401484947               0.010619999798473764          
1.7700000000000809e0        -0.98285034181304887              0.15870775613430152               0.0078309958772239275         
1.7800000000000819e0        -0.98133504475522781              0.16842880042115599               0.0038646498528464627         
1.7900000000000829e0        -0.98042291356912448              0.17076701859881793               -0.00046555521495505352       
1.8000000000000839e0        -0.98022941186518286              0.1659233392774784                -0.004327910742256422         
1.8100000000000849e0        -0.98063782483376516              0.15538729754617081               -0.0070379430272738235        
1.8200000000000859e0        -0.98135219729582679              0.14154790957343344               -0.0082042466410180617        
1.8300000000000869e0        -0.9820720153125001               0.12716016595580396               -0.0077930369766639898        
1.8400000000000879e0        -0.9826492967698901               0.11479457596398653               -0.0060734521356746079        
1.8500000000000889e0        -0.98309818196011078              0.10640704471550619               -0.0034914799557657977        
1.8600000000000899e0        -0.98349132301994968              0.10309570973829676               -0.00055628341391555838       
1.8700000000000893e0        -0.98386342731302368              0.10501970353412664               0.0022321410091015494         
1.8800000000000882e0        -0.98415565050918863              0.11145256266654718               0.0044398985958488506         
1.8900000000000872e0        -0.98424830204933178              0.12097645117616414               0.005750904730603126          
1.9000000000000861e0        -0.98407575545242421              0.13176373650586956               0.0059969382027699305         
1.910000000000085e0         -0.9836987680617425               0.1418733395405665                0.0051692222698816771         
1.9200000000000839e0        -0.98328733312551797              0.14954174871211015               0.0034211906612119929         
1.9300000000000829e0        -0.983055900812563                0.15345771416701778               0.0010578574586279556         
1.9400000000000818e0        -0.98317096184105357              0.15297953099983613               -0.0014990096696473405        
1.9500000000000807e0        -0.98366139553036691              0.14824372280343165               -0.0037767310078004111        
1.9600000000000797e0        -0.98440299909780027              0.14014113872746442               -0.005345115041980807         
1.9700000000000786e0        -0.9851789874677368               0.13015763843385439               -0.0059141765882576138        
1.9800000000000775e0        -0.9857662440173417               0.12010005042807279               -0.0053973377919120146        
1.9900000000000765e0        -0.9860201487166349               0.11176098799294448               -0.0039168792715703381        
2.0000000000000754e0        -0.98592456007443008              0.1065942464944388                -0.001762072246732165         
2.0100000000000743e0        -0.9855614257062939               0.10546696199577403               0.00067674262059230653        
2.0200000000000733e0        -0.98502448765123474              0.10853053377869563               0.0029839858140091563         
2.0300000000000722e0        -0.98436013904348407              0.11523249371418762               0.0047921288362151428         
2.0400000000000711e0        -0.98357718173789299              0.12445399334915928               0.0058297736878984881         
2.0500000000000701e0        -0.98270547767219252              0.1347093275900681                0.0059430092353294425         
2.060000000000069e0         -0.98184058813960162              0.14436545416696323               0.0051113075939820353         
2.0700000000000679e0        -0.98113587479312703              0.15188026845381761               0.0034597071449246025         
2.0800000000000668e0        -0.980756762621948                0.15604727737246779               0.0012521144889192733         
2.0900000000000658e0        -0.98082792313442657              0.15620759419894695               -0.0011453618590017045        
2.1000000000000647e0        -0.98138271251279108              0.15237590146298227               -0.0033284493959285458        
2.1100000000000636e0        -0.98233184476697155              0.14524163504557033               -0.004929999028156897         
2.1200000000000626e0        -0.98348409515624768              0.13604052354622084               -0.0056913900220845514        
2.1300000000000615e0        -0.98461399815664141              0.12631929147644824               -0.0055162990872607651        
2.1400000000000604e0        -0.98553697761353387              0.11764443132991706               -0.0044873428916339282        
2.1500000000000594e0        -0.98615642110083002              0.11132442850922902               -0.0028328117771924404        
2.1600000000000583e0        -0.98646818216881893              0.10820881663414635               -0.00085794814273071926       
2.1700000000000572e0        -0.98652103608798658              0.10859532260355528               0.0011243763308233889         
2.1800000000000562e0        -0.98635579400583961              0.1122362043998358                0.0028351653212382029         
2.1900000000000551e0        -0.98597615630191626              0.11841068703813033               0.004044451371278038          
2.200000000000054e0         -0.98538166438643493              0.1260418592371865                0.004587310050194613          
2.210000000000053e0         -0.98461901010064512              0.13386130207074418               0.0043936012786718629         
2.2200000000000519e0        -0.9837986147298331               0.14061581093840259               0.0035120539120991009         
2.2300000000000508e0        -0.98307107473114308              0.14527848394403264               0.0021077635104880519         
2.2400000000000498e0        -0.98257568296131426              0.14721548137353632               0.00043500540640013937        
2.2500000000000487e0        -0.98238514595787207              0.14628028616198549               -0.001203447932005343         
2.2600000000000476e0        -0.98248082262965364              0.14282896559723601               -0.0025093698001233265        
2.2700000000000465e0        -0.98277494131220655              0.13764978648772075               -0.0032550276422651414        
2.2800000000000455e0        -0.98315863025738459              0.13179991538839458               -0.003342554840662018         
2.2900000000000444e0        -0.98354218173100727              0.12637624621682439               -0.0028238013252101135        
2.3000000000000433e0        -0.98387380412668146              0.12229089084793812               -0.001868073327876205         
2.3100000000000423e0        -0.98413734809456621              0.12011829257787655               -0.00070001951867908446       
2.3200000000000412e0        -0.98433312112059479              0.12003840697422838               0.00045791267386845457        
2.3300000000000401e0        -0.98445696404928607              0.12186354520991605               0.0014209777139454014         
2.3400000000000391e0        -0.98449343500855546              0.12511838412577228               0.0020587839307082776         
2.350000000000038e0         -0.98442854720026896              0.12914347427474299               0.0023012383758500544         
2.3600000000000369e0        -0.98427854914909108              0.13320500436195679               0.0021364018595473747         
2.3700000000000359e0        -0.98410581376828787              0.13659971722018571               0.0016033439401574243         
2.3800000000000348e0        -0.98399548519720714              0.13874774229246117               0.00078744309871369637        
2.3900000000000337e0        -0.98401067258718644              0.13927378762787784               -0.00018009077953143871       
2.4000000000000327e0        -0.98416288525180762              0.13807608542598779               -0.0011288504427737153        
2.4100000000000316e0        -0.984412215818815                0.13536629957730481               -0.0018747027637249802        
2.4200000000000305e0        -0.9846873581942559               0.1316515840564029                -0.0022625914401447874        
2.4300000000000295e0        -0.98491145532529334              0.12764412767984959               -0.0022087918055228774        
2.4400000000000284e0        -0.98502517910119092              0.12411477226473029               -0.0017238432062051941        
2.4500000000000273e0        -0.98500131334360796              0.12173111560266825               -0.0009088412263523123        
2.4600000000000262e0        -0.98484649596597529              0.12092472902812644               7.1489195133599782e-05        
2.4700000000000252e0        -0.98459030377091017              0.12181940558016535               0.0010295731751781127         
2.4800000000000241e0        -0.98426714632175982              0.12423054374473512               0.0017968842419905499         
2.490000000000023e0         -0.98390411632697583              0.1277237866399733                0.0022542864213477396         
2.500000000000022e0         -0.98352652994654211              0.13170891743259511               0.0023442527133846064         
2.5100000000000209e0        -0.98317402095362039              0.13554503288696471               0.002068039820456659          
2.5200000000000198e0        -0.98290639629257681              0.13863828624595803               0.0014765271141075876         
2.5300000000000188e0        -0.98278790115256343              0.14052174049557012               0.00066083681933651881        
2.5400000000000177e0        -0.98285985519717178              0.14091482102950642               -0.00025722772323066043       
2.5500000000000166e0        -0.98312136273414219              0.1397619981234412                -0.0011378640379214303        
2.5600000000000156e0        -0.98352907661636491              0.13724616441869023               -0.0018415246994665617        
2.5700000000000145e0        -0.98401193243810747              0.1337670480194422                -0.002252574355251509         
2.5800000000000134e0        -0.98449163633406545              0.12987919305311554               -0.0023043309053207128        
2.5900000000000124e0        -0.98490146940990742              0.12619619388563538               -0.0019969795329857465        
2.6000000000000113e0        -0.98519752491274526              0.1232796951746213                -0.0013980403021706302        
2.6100000000000102e0        -0.98535949654146682              0.12154066933894005               -0.00062230315772200402       
2.6200000000000092e0        -0.98538375521451593              0.12117944707003034               0.00019919073173136828        
2.6300000000000081e0        -0.98527669099672177              0.12217496513598869               0.00094590481356382559        
2.640000000000007e0         -0.98505369041199209              0.12431321272062341               0.0015217564494657346         
2.6500000000000059e0        -0.98474200704771131              0.1272357606930595                0.0018591709857332674         
2.6600000000000049e0        -0.98438293421651324              0.13049469180126178               0.0019210519866548501         
2.6700000000000038e0        -0.98402897404480949              0.13360964015390919               0.001704082083364063          
2.6800000000000027e0        -0.98373313641829507              0.13612719979881074               0.0012414068047430283         
2.6900000000000017e0        -0.98353400340918595              0.13768258519623552               0.00060265534787650062        
2.7000000000000006e0        -0.98344558171266916              0.1380594683617502                -0.00011014736172993171       
2.7099999999999995e0        -0.9834576035877608               0.13723663592024996               -0.00077432542600581555       
2.7199999999999985e0        -0.983544646629258                0.13540410545755305               -0.0012692453288239405        
2.7299999999999974e0        -0.98367755273237423              0.13293394015870716               -0.0015065750690478536        
2.7399999999999963e0        -0.9838310456608359               0.13030455472650329               -0.0014556809159157508        
2.7499999999999953e0        -0.98398564833636226              0.12799656551636787               -0.0011503858329688578        
2.7599999999999942e0        -0.98412653367349767              0.12639214572014276               -0.00067399514772561336       
2.7699999999999931e0        -0.98424258392915254              0.12570768794049136               -0.00013232066100036507       
2.7799999999999921e0        -0.98432606980747028              0.12597279979695902               0.00037248834414431854        
2.789999999999991e0         -0.98437266027681936              0.12705039675270327               0.00076008371890095205        
2.7999999999999899e0        -0.98438285608791742              0.12868245806221859               0.00098056456348312297        
2.8099999999999888e0        -0.98436456268243133              0.13054470018553288               0.0010148923255572731         
2.8199999999999878e0        -0.98433362033377125              0.13229877902359921               0.00087029228293331116        
2.8299999999999867e0        -0.98430963494148271              0.13363852596794795               0.00057549503764243158        
2.8399999999999856e0        -0.9843082285659851               0.1343317724490066                0.00017898629850134209        
2.8499999999999846e0        -0.98433426788036671              0.13425774508711127               -0.00025210785026690447       
2.8599999999999835e0        -0.98438040076836808              0.13343319887792165               -0.00063853765629860552       
2.8699999999999824e0        -0.9844313705362383               0.13201625770308323               -0.00090356514408143054       
2.8799999999999814e0        -0.98447049270767717              0.13028097996334423               -0.00099135768948284625       
2.8899999999999803e0        -0.98448431060529862              0.12856518984183604               -0.00088140902741827359       
2.8999999999999792e0        -0.98446446885651095              0.12720324968133137               -0.00059385143004421395       
2.9099999999999782e0        -0.9844079394642854               0.12646000692783396               -0.00018490580840769202       
2.9199999999999771e0        -0.98431663523276336              0.12648073642692684               0.00026571348361887189        
2.929999999999976e0         -0.9841969541693989               0.12726657199463792               0.00067227155439802348        
2.939999999999975e0         -0.98405957675528155              0.12867885125038286               0.00096087282177639637        
2.9499999999999739e0        -0.98391936298474181              0.13046982708255703               0.0010829362898571275         
2.9599999999999728e0        -0.9837947045187927               0.1323315548050773                0.0010215512671395467         
2.9699999999999718e0        -0.98370538287042208              0.13395142057369372               0.00079110710661540443        
2.9799999999999707e0        -0.98366853531982479              0.13506348401738097               0.00043227243717177619        
2.9899999999999696e0        -0.9836940486352943               0.13548849641832153               4.1758611543621324e-06        
2.9999999999999685e0        -0.9837817732054166               0.13515906008689285               -0.00042494651309777785       


==> plots/theta_H1_rates.dat <==
k KW1EE_t0_4 KW1EE_t1_4 KW1EE_t2_4 KW1EE_t3_4 KW1EE_t4_4 KW2AB_t0_4 KW2AB_t1_4 KW2AB_t2_4 KW2AB_t3_4 KW2AB_t4_4 KW2_t0_4 KW2_t1_4 KW2_t2_4 KW2_t3_4 KW2_t4_4
4.000000000000000383e-04   0.000584491521434222   0.0005850029944510461  0.0005855673864697068  0.0005861845744147036 0.0005868543938384323 1.2164820117774416e-06 3.9486043582978515e-07 3.773444819221608e-07      1.1017404626652542e-06 1.7823527666596077e-06   1.2168631862125276e-06    3.95048067602715e-07      3.773364084986661e-07     1.101895233281514e-06     1.7826903966508554e-06
8.000000000000000383e-04   0.0011689723309083325  0.0011699951893397666  0.0011711235890451551  0.0011723567933649174 0.0011736949348495887 4.890910083164921e-06  1.3190807623595001e-06 1.8899429096240903e-06     4.753435872124688e-06  7.3135167094201985e-06   4.892228462432032e-06     1.3197010406449372e-06    1.8898785012320501e-06    4.754030466062437e-06     7.314678939915482e-06
1.600000000000000077e-03   0.4052820955024489     0.0023400425755672792  0.0023422972020321633  0.002344758810870695  0.0023474292649346582 2.2747186033250685e-05 5.905791985841196e-06  8.119365721539666e-06      1.970407373357309e-05  2.9299599064815985e-05   2.2747186033250397e-05    5.908635052225606e-06     8.119035482722319e-06     1.970583429336993e-05     2.9302967563983088e-05
3.200000000000000153e-03   7.549715772208585      0.25406643737667733    0.00468489491224602    0.004689806011857434  0.0046951197401897396 2.939409137399554      3.7359368324642906e-05 3.381067919670205e-05      0.633012487620249      1.4830302863678368       2.939418466594862         3.735936832464309e-05     3.381067919670249e-05     0.6330885858385353        1.4831356079076699
6.400000000000000307e-03   14.85447487098767      4.9826904061828206     0.00937116727694688    0.0093809144469416    0.009391428331025055  17.523323975831527     5.353083117363665      0.00012125702093913153     11.798124358702886     16.39459600828321        17.54705920772366         5.3512807670134395        0.00012125702093913182    11.790893902254336        16.39768880135666
1.280000000000000061e-02   18.151373701230323     10.02849261329362      0.01874831869319044    0.018767510809227967  0.01878808064085977   21.679053853028464     17.91672587970157      0.0003463936181649671      23.045454163696547     23.80770188014435        21.626323249288657        18.078507803871457        0.000346393618164967      23.064049555841777        23.8157635676301

